Evolution favors protein mutational robustness in sufficiently large populations

BACKGROUND: An important question is whether evolution favors properties such as mutational robustness or evolvability that do not directly benefit any individual, but can influence the course of future evolution. Functionally similar proteins can differ substantially in their robustness to mutations and capacity to evolve new functions, but it has remained unclear whether any of these differences might be due to evolutionary selection for these properties. RESULTS: Here we use laboratory experiments to demonstrate that evolution favors protein mutational robustness if the evolving population is sufficiently large. We neutrally evolve cytochrome P450 proteins under identical selection pressures and mutation rates in populations of different sizes, and show that proteins from the larger and thus more polymorphic population tend towards higher mutational robustness. Proteins from the larger population also evolve greater stability, a biophysical property that is known to enhance both mutational robustness and evolvability. The excess mutational robustness and stability is well described by existing mathematical theories, and can be quantitatively related to the way that the proteins occupy their neutral network. CONCLUSIONS: Our work is the first experimental demonstration of the general tendency of evolution to favor mutational robustness and protein stability in highly polymorphic populations. We suggest that this phenomenon may contribute to the mutational robustness and evolvability of viruses and bacteria that exist in large populations.

==> additional_file_2.txt <==
P-G3-4-E4 : M_NT = 2, M_NS = 2 : A584G (D194G), A1048C (K349Q)
P-G3-3-C9 : M_NT = 6, M_NS = 2 : G152A (R50H), A252G (SYNONYMOUS), T462A (SYNONYMOUS), T549C (SYNONYMOUS), A843G (SYNONYMOUS), A1268G (D422G)
P-G3-4-A10 : M_NT = 2, M_NS = 1 : T233A (F77Y), A900G (SYNONYMOUS)
P-G3-2-A12 : M_NT = 1, M_NS = 0 : A408T (SYNONYMOUS)
P-G3-5-H4 : M_NT = 3, M_NS = 3 : A602T (E200V), A604G (N201D), A1048C (K349Q)
P-G3-3-A9 : M_NT = 1, M_NS = 0 : A867G (SYNONYMOUS)
P-G3-5-D1 : M_NT = 3, M_NS = 2 : T8C (I2T), C201T (SYNONYMOUS), T524C (I174T)
P-G3-1-B1 : M_NT = 2, M_NS = 0 : T513G (SYNONYMOUS), A1305G (SYNONYMOUS)
P-G3-1-E5 : M_NT = 1, M_NS = 0 : T1224C (SYNONYMOUS)
P-G3-2-E7 : M_NT = 6, M_NS = 4 : A65T (N21I), T232C (F77L), T381C (SYNONYMOUS), A857G (H285R), A930C (K309N), A1185G (SYNONYMOUS)

P-G6-1-D6 : M_NT = 10, M_NS = 3 : G70A (D23N), A221T (Q73L), A441C (SYNONYMOUS), T453C (SYNONYMOUS), C865A (Q288K), A963G (SYNONYMOUS), T1017C (SYNONYMOUS), T1026G (SYNONYMOUS), A1035G (SYNONYMOUS), A1176G (SYNONYMOUS)
P-G6-1-G9 : M_NT = 5, M_NS = 2 : C129A (F42L), T144C (SYNONYMOUS), T219C (SYNONYMOUS), A1107T (SYNONYMOUS), A1387G (S462G)
P-G6-1-E6 : M_NT = 2, M_NS = 1 : A717G (SYNONYMOUS), A781C (T260P)
P-G6-1-A11 : M_NT = 5, M_NS = 1 : G150A (SYNONYMOUS), A180G (SYNONYMOUS), C189T (SYNONYMOUS), A930T (K309N), G969A (SYNONYMOUS)
P-G6-5-G10 : M_NT = 3, M_NS = 3 : A28G (K9E), T533C (M177T), A1099G (I366V)
P-G6-1-H8 : M_NT = 6, M_NS = 2 : A28G (K9E), A231G (SYNONYMOUS), T306C (SYNONYMOUS), A551G (D183G), A582T (SYNONYMOUS), A855G (SYNONYMOUS)
P-G6-1-F11 : M_NT = 9, M_NS = 3 : A4G (T1A), A96G (SYNONYMOUS), A404G (N134S), T906A (SYNONYMOUS), A984T (SYNONYMOUS), C1290T (SYNONYMOUS), A1320G (SYNONYMOUS), A1356G (SYNONYMOUS), C1366T (L455F)
P-G6-5-B6 : M_NT = 7, M_NS = 3 : G152A (R50H), A162T (SYNONYMOUS), T279C (SYNONYMOUS), A307G (I102V), A336T (SYNONYMOUS), T996C (SYNONYMOUS), A1049G (K349R)
P-G6-1-C3 : M_NT = 3, M_NS = 1 : T88A (L29M), T322C (SYNONYMOUS), T1209A (SYNONYMOUS)
P-G6-1-B5 : M_NT = 5, M_NS = 2 : A48G (SYNONYMOUS), C813T (SYNONYMOUS), T944C (V314A), T987C (SYNONYMOUS), T1404G (H467Q)

P-G9-2-C4 : M_NT = 2, M_NS = 2 : A287G (N95S), T1395A (H464Q)
P-G9-3-D7 : M_NT = 7, M_NS = 2 : T816C (SYNONYMOUS), A823T (T274S), G1151A (G383D), G1293A (SYNONYMOUS), A1305G (SYNONYMOUS), T1312C (SYNONYMOUS), T1377C (SYNONYMOUS)
P-G9-1-B6 : M_NT = 8, M_NS = 5 : C156T (SYNONYMOUS), A367G (I122V), A479G (N159S), A551G (D183G), T903C (SYNONYMOUS), C1110T (SYNONYMOUS), T1376C (I458T), A1400C (H466P)
P-G9-4-G1 : M_NT = 4, M_NS = 2 : A870T (E289D), T1209A (SYNONYMOUS), A1350G (SYNONYMOUS), delCAT1408: (FRAMESHIFT)
P-G9-5-B10 : M_NT = 7, M_NS = 3 : T105C (SYNONYMOUS), A148G (T49V), C149T (T49V*), C581T (P193L), A723C (SYNONYMOUS), T787C (SYNONYMOUS), C1405G (H468D)
P-G9-5-C1 : M_NT = 8, M_NS = 3 : C189T (SYNONYMOUS), G354T (SYNONYMOUS), A422T (E140V), C756T (SYNONYMOUS), T816C (SYNONYMOUS), C889T (R296W), A1383G (SYNONYMOUS), T1407A (H468Q)
P-G9-2-G2 : M_NT = 7, M_NS = 3 : A147T (SYNONYMOUS), C581T (P193L), A723C (SYNONYMOUS), T787C (SYNONYMOUS), T1376G (I458S), A1383T (SYNONYMOUS), A1413T (NOSTOP)
P-G9-5-H4 : M_NT = 7, M_NS = 4 : A691G (S230G), A876G (SYNONYMOUS), G888A (SYNONYMOUS), A1004T (Y334F), A1144G (N381D), A1383T (SYNONYMOUS), A1394G (H464R)
P-G9-3-A9 : M_NT = 10, M_NS = 4 : T97C (F32L), C129T (SYNONYMOUS), A183G (SYNONYMOUS), A222T (Q73H), A587G (D195G), T787C (SYNONYMOUS), T1077A (SYNONYMOUS), T1380C (SYNONYMOUS), A1383T (SYNONYMOUS), A1413T (NOSTOP)

P-G12-5-H10 : M_NT = 5, M_NS = 4 : A242G (D80G), A551G (D183G), C1279T (H426Y), A1350G (SYNONYMOUS), A1413T (NOSTOP)
P-G12-4-D8 : M_NT = 5, M_NS = 3 : T177C (SYNONYMOUS), A283G (K94E), A441G (SYNONYMOUS), A823T (T274S), A1204G (I401V)
P-G12-5-F9 : M_NT = 9, M_NS = 4 : C149T (T49M), T214C (SYNONYMOUS), A783G (SYNONYMOUS), T1115C (V371A), T1152C (SYNONYMOUS), A1260G (SYNONYMOUS), T1376G (I458S), A1383T (SYNONYMOUS), A1413T (NOSTOP)
P-G12-2-B6 : M_NT = 7, M_NS = 2 : G152A (R50H), T279C (SYNONYMOUS), T327C (SYNONYMOUS), T996C (SYNONYMOUS), A1049G (K349R), A1242C (SYNONYMOUS), T1278C (SYNONYMOUS)
P-G12-5-A12 : M_NT = 5, M_NS = 0 : T684G (SYNONYMOUS), T903C (SYNONYMOUS), T1209C (SYNONYMOUS), A1350G (SYNONYMOUS), T1392A (SYNONYMOUS)
P-G12-3-C8 : M_NT = 8, M_NS = 4 : G152A (R50H), A666C (SYNONYMOUS), C746T (P248L), G891A (SYNONYMOUS), A1059G (SYNONYMOUS), C1069T (SYNONYMOUS), T1411C (NOSTOP), A1413T (NOSTOP)
P-G12-5-D1 : M_NT = 8, M_NS = 4 : A54T (L17F), C369T (SYNONYMOUS), C372T (SYNONYMOUS), T384A (SYNONYMOUS), A426T (SYNONYMOUS), A686T (E228V), T1299A (D432E), T1376C (I458T)
P-G12-4-B5 : M_NT = 13, M_NS = 5 : T45C (SYNONYMOUS), T61C (SYNONYMOUS), T144C (SYNONYMOUS), G152A (R50H), A159G (SYNONYMOUS), A183T (E60D), A285G (SYNONYMOUS), T406C (S135P), G438A (SYNONYMOUS), A878T (E292V), T903C (SYNONYMOUS), A1176G (SYNONYMOUS), A1339G (I446V)
P-G12-3-F8 : M_NT = 10, M_NS = 4 : T279C (SYNONYMOUS), T557C (V185A), A628G (I209V), A849G (SYNONYMOUS), T903C (SYNONYMOUS), T942C (SYNONYMOUS), C1110T (SYNONYMOUS), C1125T (SYNONYMOUS), T1299A (D432E), C1405G (H468D)

P10 : M_NT = 11, M_NS = 5, U50 = 0.98, T50 = 43.4, EXPRESSION = 124 : T61C (SYNONYMOUS), T144C (SYNONYMOUS), G152A (R50H), A183T (E60D), A285G (SYNONYMOUS), T406C (S135P), G438A (SYNONYMOUS), T669C (SYNONYMOUS), A798G (SYNONYMOUS), A867T (Q288H), A1144G (N381D)
P11 : M_NT = 9, M_NS = 5, U50 = 0.92, T50 = 41.0, EXPRESSION = 94 : G152A (R50H), A395C (E131A), T684G (SYNONYMOUS), T903C (SYNONYMOUS), A932G (Q310R), A1032C (SYNONYMOUS), A1107T (SYNONYMOUS), A1400G (H466R), A1409T (H469L)
P13 : M_NT = 16, M_NS = 5, U50 = 1.08, T50 = 43.5, EXPRESSION = 134 : A7G (I2V), A147T (SYNONYMOUS), G276C (SYNONYMOUS), A285G (SYNONYMOUS), T406C (S135P), G438A (SYNONYMOUS), A548G (D182G), A666C (SYNONYMOUS), T819C (SYNONYMOUS), A823T (T274S), T858C (SYNONYMOUS), T996C (SYNONYMOUS), A1049G (K349R), A1242C (SYNONYMOUS), T1278C (SYNONYMOUS), A1383T (SYNONYMOUS)
P14 : M_NT = 8, M_NS = 1, U50 = 1.00, T50 = 40.1, EXPRESSION = 46 : T351C (SYNONYMOUS), T444C (SYNONYMOUS), T858C (SYNONYMOUS), T996C (SYNONYMOUS), A1049G (K349R), A1242C (SYNONYMOUS), T1278C (SYNONYMOUS), A1383T (SYNONYMOUS)
P15 : M_NT = 4, M_NS = 1, U50 = 0.87, T50 = 41.6, EXPRESSION = 96 : T444C (SYNONYMOUS), A651G (SYNONYMOUS), A1191T (SYNONYMOUS), C1405G (H468D)
P16 : M_NT = 9, M_NS = 3, U50 = 0.57, T50 = 38.8, EXPRESSION = 68 : T207A (D68E), A242G (D80G), T453A (SYNONYMOUS), A735G (SYNONYMOUS), T750C (SYNONYMOUS), T996C (SYNONYMOUS), A1242C (SYNONYMOUS), T1278C (SYNONYMOUS), T1411C (NOSTOP)
P17 : M_NT = 6, M_NS = 3, U50 = 0.78, T50 = 41.0, EXPRESSION = 76 : A282G (SYNONYMOUS), G373A (V124M), A399T (SYNONYMOUS), A604G (N201D), A810G (SYNONYMOUS), A1234G (T411A)
P18 : M_NT = 11, M_NS = 2, U50 = 0.87, T50 = 42.0, EXPRESSION = 103 : T72C (SYNONYMOUS), T141A (SYNONYMOUS), G152A (R50H), T279C (SYNONYMOUS), T684G (SYNONYMOUS), T903C (SYNONYMOUS), T996C (SYNONYMOUS), A1049G (K349R), A1242C (SYNONYMOUS), T1278C (SYNONYMOUS), A1383T (SYNONYMOUS)
P19 : M_NT = 8, M_NS = 2, U50 = 1.07, T50 = 43.8, EXPRESSION = 96 : T171G (SYNONYMOUS), A441G (SYNONYMOUS), A447G (SYNONYMOUS), A604G (N201D), A823T (T274S), A1230G (SYNONYMOUS), T1272C (SYNONYMOUS), T1386A (SYNONYMOUS)
P2 : M_NT = 16, M_NS = 8, U50 = 0.90, T50 = 42.6, EXPRESSION = 33 : T81A (SYNONYMOUS), T97C (F32L), C129T (SYNONYMOUS), G152T (R50L), A183G (SYNONYMOUS), T198A (SYNONYMOUS), A340C (K113Q), A596C (Y198S), A648T (SYNONYMOUS), C707T (T235M), T819C (SYNONYMOUS), A823T (T274S), T858C (SYNONYMOUS), A1049G (K349R), T1312C (SYNONYMOUS), T1335A (F444L)
P3 : M_NT = 14, M_NS = 6, U50 = 0.99, T50 = 44.6, EXPRESSION = 122 : T36C (SYNONYMOUS), A48G (SYNONYMOUS), T97C (F32L), C129T (SYNONYMOUS), G152T (R50L), A183G (SYNONYMOUS), C369T (SYNONYMOUS), A431G (E143G), G438A (SYNONYMOUS), A504T (SYNONYMOUS), A752G (D250G), G1021A (V340M), A1339T (I446L), T1380C (SYNONYMOUS)
P1 : M_NT = 11, M_NS = 5, U50 = 0.62, T50 = 40.1, EXPRESSION = 101 : A67G (T22A), T72C (SYNONYMOUS), G152A (R50H), T406C (S135P), G438A (SYNONYMOUS), A723C (SYNONYMOUS), A882G (SYNONYMOUS), A959G (N319S), G1080A (SYNONYMOUS), T1152C (SYNONYMOUS), A1274T (E424V)
P6 : M_NT = 15, M_NS = 6, U50 = 0.99, T50 = 40.6, EXPRESSION = 63 : C363T (SYNONYMOUS), C397A (SYNONYMOUS), A591G (SYNONYMOUS), T663A (SYNONYMOUS), T693G (S230R), T696C (SYNONYMOUS), T784A (F261I), A879C (E292D), T942C (SYNONYMOUS), G1045A (E348K), A1234G (T411A), A1260G (SYNONYMOUS), A1329G (SYNONYMOUS), T1376G (I458S), A1383T (SYNONYMOUS)
P7 : M_NT = 6, M_NS = 1, U50 = 0.53, T50 = 37.5, EXPRESSION = 47 : A147T (SYNONYMOUS), G438A (SYNONYMOUS), A641C (N213T), T903C (SYNONYMOUS), A1242C (SYNONYMOUS), T1278C (SYNONYMOUS)
P4 : M_NT = 12, M_NS = 6, U50 = 0.90, T50 = 41.7, EXPRESSION = 62 : A28G (K9E), T219C (SYNONYMOUS), T233A (F77Y), A282G (SYNONYMOUS), A367G (I122V), A666C (SYNONYMOUS), C746T (P248L), G891A (SYNONYMOUS), A1059G (SYNONYMOUS), C1069T (SYNONYMOUS), T1411C (NOSTOP), A1413T (NOSTOP)
P8 : M_NT = 13, M_NS = 6, U50 = 0.67, T50 = 40.1, EXPRESSION = 67 : T45C (SYNONYMOUS), T61C (SYNONYMOUS), T144C (SYNONYMOUS), G152A (R50H), A159G (SYNONYMOUS), A183T (E60D), A285G (SYNONYMOUS), T406C (S135P), G438A (SYNONYMOUS), A755T (D251V), T1017A (D338E), T1152A (SYNONYMOUS), delCAT1408: (FRAMESHIFT)
P9 : M_NT = 8, M_NS = 1, U50 = 0.78, T50 = 41.5, EXPRESSION = 58 : T279C (SYNONYMOUS), C630T (SYNONYMOUS), G636A (SYNONYMOUS), A657G (SYNONYMOUS), T996C (SYNONYMOUS), A1049G (K349R), A1242C (SYNONYMOUS), T1278C (SYNONYMOUS)
P24 : M_NT = 6, M_NS = 1, U50 = 0.44, T50 = 38.6, EXPRESSION = 59 : A147T (SYNONYMOUS), G438A (SYNONYMOUS), A641C (N213T), T903C (SYNONYMOUS), A1242C (SYNONYMOUS), T1278C (SYNONYMOUS)
P21 : M_NT = 11, M_NS = 5, U50 = 0.70, T50 = 39.4, EXPRESSION = 22 : T105C (SYNONYMOUS), A148G (T49V), C149T (T49V*), A297G (SYNONYMOUS), A329G (Q109R), C581T (P193L), A628G (I209V), A825T (SYNONYMOUS), A924G (SYNONYMOUS), A1059G (SYNONYMOUS), A1375G (I458V)
P20 : M_NT = 9, M_NS = 1, U50 = 0.88, T50 = 42.5, EXPRESSION = 154 : G152A (R50H), A312G (SYNONYMOUS), T684G (SYNONYMOUS), A855G (SYNONYMOUS), A882G (SYNONYMOUS), T903C (SYNONYMOUS), T1209C (SYNONYMOUS), A1350G (SYNONYMOUS), T1392A (SYNONYMOUS)
P23 : M_NT = 13, M_NS = 4, U50 = 0.90, T50 = 40.4, EXPRESSION = 119 : A69C (SYNONYMOUS), T105C (SYNONYMOUS), A148G (T49V), C149T (T49V*), A297G (SYNONYMOUS), C581T (P193L), A628G (I209V), A825T (SYNONYMOUS), A939G (SYNONYMOUS), T996C (SYNONYMOUS), C1235A (T411K), A1356G (SYNONYMOUS), A1413G (SYNONYMOUS)
P22 : M_NT = 11, M_NS = 6, U50 = 0.50, T50 = 38.9, EXPRESSION = 75 : T207A (D68E), A242G (D80G), T453A (SYNONYMOUS), A783G (SYNONYMOUS), A870G (SYNONYMOUS), T894A (SYNONYMOUS), T1115C (V371A), T1152C (SYNONYMOUS), A1285G (N428D), C1391A (T463N), A1413T (NOSTOP)


U1-G3 : M_NT = 7, M_NS = 4 : T315C (SYNONYMOUS), T453C (SYNONYMOUS), T520C (F173L), A879G (SYNONYMOUS), T976C (W325R), T1158: (FRAMESHIFT), A1304G (E434G)
U1-G6 : M_NT = 9, M_NS = 6 : T315C (SYNONYMOUS), T453C (SYNONYMOUS), T520C (F173L), A879G (SYNONYMOUS), T976C (W325R), A1013G (E337G), T1158: (FRAMESHIFT), T1180C (F393L), A1304G (E434G)
U1-G9 : M_NT = 11, M_NS = 8 : T315C (SYNONYMOUS), T453C (SYNONYMOUS), T520C (F173L), A728T (D242V), A879G (SYNONYMOUS), T976C (W325R), A1013G (E337G), T1158: (FRAMESHIFT), T1180C (F393L), A1252T (M417L), A1304G (E434G)
U1-G12 : M_NT = 17, M_NS = 11 : T192C (SYNONYMOUS), T315C (SYNONYMOUS), T327C (SYNONYMOUS), T420C (SYNONYMOUS), T453C (SYNONYMOUS), T520C (F173L), A728T (D242V), A879G (SYNONYMOUS), T903G (D300E), T976C (W325R), A1013G (E337G), T1022C (V340A), A1133G (E377G), T1158: (FRAMESHIFT), T1180C (F393L), A1252T (M417L), A1304G (E434G)

U2-G3 : M_NT = 4, M_NS = 4 : T2C (M0T), G793T (A264S), T997: (FRAMESHIFT), T1073A (I357N)
U2-G6 : M_NT = 9, M_NS = 9 : T2C (M0T), A23T (Q7L), A217G (S72G), G262A (A87T), T308C (I102T), A386G (Q128R), G793T (A264S), T997: (FRAMESHIFT), T1073A (I357N)
U2-G9 : M_NT = 13, M_NS = 13 : T2C (M0T), A23T (Q7L), A29G (K9R), A217G (S72G), G262A (A87T), T308C (I102T), A386G (Q128R), T487C (F162L), G793T (A264S), T997: (FRAMESHIFT), T1073A (I357N), T1171C (F390L), delCAT1408: (FRAMESHIFT)
U2-G12 : M_NT = 14, M_NS = 13 : T2C (M0T), A23T (Q7L), A29G (K9R), A217G (S72G), G262A (A87T), T308C (I102T), A324G (SYNONYMOUS), A386G (Q128R), T487C (F162L), G793T (A264S), T997: (FRAMESHIFT), T1073A (I357N), T1171C (F390L), delCAT1408: (FRAMESHIFT)

U3-G3 : M_NT = 4, M_NS = 2 : A252G (SYNONYMOUS), G262: (FRAMESHIFT), G583A (D194N), T1374C (SYNONYMOUS)
U3-G6 : M_NT = 10, M_NS = 7 : A16G (M5V), A252G (SYNONYMOUS), G262: (FRAMESHIFT), T507A (D168E), G583A (D194N), T629C (I209T), A695T (D231V), T816A (SYNONYMOUS), A1144G (N381D), T1374C (SYNONYMOUS)
U3-G9 : M_NT = 15, M_NS = 10 : A16G (M5V), A91T (M30L), A252G (SYNONYMOUS), G262: (FRAMESHIFT), A305: (FRAMESHIFT), T468C (SYNONYMOUS), T507A (D168E), G583A (D194N), T629C (I209T), A695T (D231V), A735G (SYNONYMOUS), T816A (SYNONYMOUS), A1144G (N381D), A1356T (K451N), T1374C (SYNONYMOUS)
U3-G12 : M_NT = 21, M_NS = 14 : A16G (M5V), A91T (M30L), A252G (SYNONYMOUS), G262: (FRAMESHIFT), A305: (FRAMESHIFT), A325T (S108C), A341G (K113R), T468C (SYNONYMOUS), T507A (D168E), A509G (Q169R), A582G (SYNONYMOUS), G583A (D194N), T629C (I209T), A690G (SYNONYMOUS), A695T (D231V), A735G (SYNONYMOUS), T816A (SYNONYMOUS), A1144G (N381D), T1301C (I433T), A1356T (K451N), T1374C (SYNONYMOUS)

U4-G3 : M_NT = 5, M_NS = 4 : T196C (S65P), T380C (L126P), A519T (SYNONYMOUS), A808G (T269A), A959T (N319I)
U4-G6 : M_NT = 11, M_NS = 8 : T196C (S65P), T356C (M118T), T380C (L126P), A519T (SYNONYMOUS), A599G (E199G), A651T (SYNONYMOUS), G796A (G265R), A808G (T269A), A932G (Q310R), A959T (N319I), A1044G (SYNONYMOUS)
U4-G9 : M_NT = 13, M_NS = 10 : T196C (S65P), T244C (F81L), T356C (M118T), T380C (L126P), A519T (SYNONYMOUS), A599G (E199G), A651T (SYNONYMOUS), G796A (G265R), A808G (T269A), A932G (Q310R), A959T (N319I), A1044G (SYNONYMOUS), T1265C (F421S)
U4-G12 : M_NT = 15, M_NS = 12 : T196C (S65P), T244C (F81L), T356C (M118T), T380C (L126P), A519T (SYNONYMOUS), A599G (E199G), A651T (SYNONYMOUS), T764C (I254T), G796A (G265R), A808G (T269A), A932G (Q310R), A959T (N319I), A1044G (SYNONYMOUS), T1265C (F421S), delCAT1408: (FRAMESHIFT)

M1-G1 : M_NT = 2, M_NS = 0 : T1101A (SYNONYMOUS), T1311C (SYNONYMOUS)
M1-G2 : M_NT = 3, M_NS = 1 : T1101A (SYNONYMOUS), T1299A (D432E), T1311C (SYNONYMOUS)
M1-G3 : M_NT = 3, M_NS = 1 : T1101A (SYNONYMOUS), T1299A (D432E), T1311C (SYNONYMOUS)
M1-G4 : M_NT = 3, M_NS = 1 : T1101A (SYNONYMOUS), T1299A (D432E), T1311C (SYNONYMOUS)
M1-G5 : M_NT = 3, M_NS = 1 : T1101A (SYNONYMOUS), T1299A (D432E), T1311C (SYNONYMOUS)
M1-G7 : M_NT = 3, M_NS = 1 : T1101A (SYNONYMOUS), T1299A (D432E), T1311C (SYNONYMOUS)
M1-G13 : M_NT = 3, M_NS = 1 : T1101A (SYNONYMOUS), T1299A (D432E), T1311C (SYNONYMOUS)
M1-G17 : M_NT = 3, M_NS = 1 : T1101A (SYNONYMOUS), T1299A (D432E), T1311C (SYNONYMOUS)
M1-G18 : M_NT = 3, M_NS = 1 : T1101A (SYNONYMOUS), T1299A (D432E), T1311C (SYNONYMOUS)
M1-G21 : M_NT = 4, M_NS = 2 : T496C (F165L), T1101A (SYNONYMOUS), T1299A (D432E), T1311C (SYNONYMOUS)
M1-G22 : M_NT = 4, M_NS = 2 : T496C (F165L), T1101A (SYNONYMOUS), T1299A (D432E), T1311C (SYNONYMOUS)
M1-G24 : M_NT = 4, M_NS = 2 : T496C (F165L), T1101A (SYNONYMOUS), T1299A (D432E), T1311C (SYNONYMOUS)
M1-G25 (M1) : M_NT = 4, M_NS = 2, U50 = 0.67, T50 = 40.8, EXPRESSION = 33 : T496C (F165L), T1101A (SYNONYMOUS), T1299A (D432E), T1311C (SYNONYMOUS)

M2-G1 : M_NT = 0, M_NS = 0 : no mutations
M2-G2 : M_NT = 0, M_NS = 0 : no mutations
M2-G4 : M_NT = 2, M_NS = 2 : C224T (A74V), A921C (K306N)
M2-G7 : M_NT = 2, M_NS = 2 : C224T (A74V), A921C (K306N)
M2-G8 : M_NT = 4, M_NS = 2 : C224T (A74V), T462A (SYNONYMOUS), T792C (SYNONYMOUS), A921C (K306N)
M2-G9 : M_NT = 4, M_NS = 2 : C224T (A74V), T462A (SYNONYMOUS), T792C (SYNONYMOUS), A921C (K306N)
M2-G10 : M_NT = 5, M_NS = 3 : C224T (A74V), T462A (SYNONYMOUS), T792C (SYNONYMOUS), A921C (K306N), A1016G (D338G)
M2-G11 : M_NT = 5, M_NS = 3 : C224T (A74V), T462A (SYNONYMOUS), T792C (SYNONYMOUS), A921C (K306N), A1016G (D338G)
M2-G13 : M_NT = 6, M_NS = 4 : T98A (F32Y), C224T (A74V), T462A (SYNONYMOUS), T792C (SYNONYMOUS), A921C (K306N), A1016G (D338G)
M2-G14 : M_NT = 6, M_NS = 4 : T98A (F32Y), C224T (A74V), T462A (SYNONYMOUS), T792C (SYNONYMOUS), A921C (K306N), A1016G (D338G)
M2-G17 : M_NT = 6, M_NS = 4 : T98A (F32Y), C224T (A74V), T462A (SYNONYMOUS), T792C (SYNONYMOUS), A921C (K306N), A1016G (D338G)
M2-G18 : M_NT = 7, M_NS = 5 : T98A (F32Y), C224T (A74V), C277T (H92Y), T462A (SYNONYMOUS), T792C (SYNONYMOUS), A921C (K306N), A1016G (D338G)
M2-G22 : M_NT = 7, M_NS = 5 : T98A (F32Y), C224T (A74V), C277T (H92Y), T462A (SYNONYMOUS), T792C (SYNONYMOUS), A921C (K306N), A1016G (D338G)
M2-G23 : M_NT = 7, M_NS = 5 : T98A (F32Y), C224T (A74V), C277T (H92Y), T462A (SYNONYMOUS), T792C (SYNONYMOUS), A921C (K306N), A1016G (D338G)
M2-G24 (M2) : M_NT = 8, M_NS = 6, U50 = 0.46, T50 = 37.0, EXPRESSION = 63 : T98A (F32Y), C224T (A74V), C277T (H92Y), T462A (SYNONYMOUS), T792C (SYNONYMOUS), A921C (K306N), A1016G (D338G), A1252G (M417V)

M3-G1 : M_NT = 1, M_NS = 1 : A403G (N134D)
M3-G5 : M_NT = 2, M_NS = 1 : A403G (N134D), A861G (SYNONYMOUS)
M3-G6 : M_NT = 3, M_NS = 2 : A403G (N134D), A861G (SYNONYMOUS), A1357G (K452E)
M3-G15 : M_NT = 5, M_NS = 2 : A403G (N134D), A861G (SYNONYMOUS), A975G (SYNONYMOUS), A1357G (K452E), T1386A (SYNONYMOUS)
M3-G16 : M_NT = 7, M_NS = 2 : A403G (N134D), A657G (SYNONYMOUS), A861G (SYNONYMOUS), A975G (SYNONYMOUS), A1131T (SYNONYMOUS), A1357G (K452E), T1386A (SYNONYMOUS)
M3-G17 : M_NT = 7, M_NS = 2 : A403G (N134D), A657G (SYNONYMOUS), A861G (SYNONYMOUS), A975G (SYNONYMOUS), A1131T (SYNONYMOUS), A1357G (K452E), T1386A (SYNONYMOUS)
M3-G20 : M_NT = 8, M_NS = 3 : A403G (N134D), A657G (SYNONYMOUS), A861G (SYNONYMOUS), A975G (SYNONYMOUS), A1094G (K364R), A1131T (SYNONYMOUS), A1357G (K452E), T1386A (SYNONYMOUS)
M3-G22 : M_NT = 9, M_NS = 4 : A403G (N134G), A404G (N134G*), A657G (SYNONYMOUS), A861G (SYNONYMOUS), A975G (SYNONYMOUS), A1094G (K364R), A1131T (SYNONYMOUS), A1357G (K452E), T1386A (SYNONYMOUS)
M3-G25 (M3) : M_NT = 9, M_NS = 4, U50 = 0.76, T50 = 41.0, EXPRESSION = 67 : A403G (N134G), A404G (N134G*), A657G (SYNONYMOUS), A861G (SYNONYMOUS), A975G (SYNONYMOUS), A1094G (K364R), A1131T (SYNONYMOUS), A1357G (K452E), T1386A (SYNONYMOUS)

M4-G1 : M_NT = 0, M_NS = 0 : no mutations
M4-G5 : M_NT = 2, M_NS = 2 : A1G (M0V), A719T (H239L)
M4-G7 : M_NT = 2, M_NS = 2 : A1G (M0V), A719T (H239L)
M4-G12 : M_NT = 5, M_NS = 3 : A1G (M0V), A28G (K9E), A519G (SYNONYMOUS), A719T (H239L), A723G (SYNONYMOUS)
M4-G13 : M_NT = 5, M_NS = 3 : A1G (M0V), A28G (K9E), A519G (SYNONYMOUS), A719T (H239L), A723G (SYNONYMOUS)
M4-G14 : M_NT = 5, M_NS = 3 : A1G (M0V), A28G (K9E), A519G (SYNONYMOUS), A719T (H239L), A723G (SYNONYMOUS)
M4-G15 : M_NT = 5, M_NS = 3 : A1G (M0V), A28G (K9E), A519G (SYNONYMOUS), A719T (H239L), A723G (SYNONYMOUS)
M4-G16 : M_NT = 5, M_NS = 3 : A1G (M0V), A28G (K9E), A519G (SYNONYMOUS), A719T (H239L), A723G (SYNONYMOUS)
M4-G19 : M_NT = 5, M_NS = 3 : A1G (M0V), A28G (K9E), A519G (SYNONYMOUS), A719T (H239L), A723G (SYNONYMOUS)
M4-G20 : M_NT = 6, M_NS = 4 : A1G (M0V), A28G (K9E), A519G (SYNONYMOUS), A719T (H239L), A723G (SYNONYMOUS), T863C (L287S)
M4-G21 : M_NT = 6, M_NS = 4 : A1G (M0V), A28G (K9E), A519G (SYNONYMOUS), A719T (H239L), A723G (SYNONYMOUS), T863C (L287S)
M4-G23 : M_NT = 8, M_NS = 4 : A1G (M0V), A28G (K9E), T243C (SYNONYMOUS), A519G (SYNONYMOUS), A719T (H239L), A723G (SYNONYMOUS), T863C (L287S), C1060T (SYNONYMOUS)
M4-G24 (M4) : M_NT = 8, M_NS = 4, U50 = 0.81, T50 = 39.4, EXPRESSION = 44 : A1G (M0V), A28G (K9E), T243C (SYNONYMOUS), A519G (SYNONYMOUS), A719T (H239L), A723G (SYNONYMOUS), T863C (L287S), C1060T (SYNONYMOUS)

M5-G3 : M_NT = 2, M_NS = 0 : A399G (SYNONYMOUS), G708A (SYNONYMOUS)
M5-G4 : M_NT = 3, M_NS = 1 : A399G (SYNONYMOUS), A551G (D183G), G708A (SYNONYMOUS)
M5-G6 : M_NT = 5, M_NS = 2 : G152T (R50L), A399G (SYNONYMOUS), A551G (D183G), G708A (SYNONYMOUS), A981T (SYNONYMOUS)
M5-G7 : M_NT = 5, M_NS = 2 : G152T (R50L), A399G (SYNONYMOUS), A551G (D183G), G708A (SYNONYMOUS), A981T (SYNONYMOUS)
M5-G13 : M_NT = 5, M_NS = 2 : G152T (R50L), A399G (SYNONYMOUS), A551G (D183G), G708A (SYNONYMOUS), A981T (SYNONYMOUS)
M5-G14 : M_NT = 5, M_NS = 2 : G152T (R50L), A399G (SYNONYMOUS), A551G (D183G), G708A (SYNONYMOUS), A981T (SYNONYMOUS)
M5-G21 : M_NT = 5, M_NS = 2 : G152T (R50L), A399G (SYNONYMOUS), A551G (D183G), G708A (SYNONYMOUS), A981T (SYNONYMOUS)
M5-G22 : M_NT = 5, M_NS = 2 : G152T (R50L), A399G (SYNONYMOUS), A551G (D183G), G708A (SYNONYMOUS), A981T (SYNONYMOUS)
M5-G23 : M_NT = 5, M_NS = 2 : G152T (R50L), A399G (SYNONYMOUS), A551G (D183G), G708A (SYNONYMOUS), A981T (SYNONYMOUS)
M5-G24 : M_NT = 5, M_NS = 2 : G152T (R50L), A399G (SYNONYMOUS), A551G (D183G), G708A (SYNONYMOUS), A981T (SYNONYMOUS)
M5-G25 (M5) : M_NT = 7, M_NS = 3, U50 = 0.83, T50 = 41.0, EXPRESSION = 107 : G152T (R50L), A399G (SYNONYMOUS), A551G (D183G), G708A (SYNONYMOUS), A981T (SYNONYMOUS), G1054A (D351N), A1359G (SYNONYMOUS)

M6-G5 : M_NT = 0, M_NS = 0 : no mutations
M6-G6 : M_NT = 0, M_NS = 0 : no mutations
M6-G9 : M_NT = 2, M_NS = 1 : T8C (I2T), C1206T (SYNONYMOUS)
M6-G10 : M_NT = 2, M_NS = 1 : T8C (I2T), C1206T (SYNONYMOUS)
M6-G13 : M_NT = 3, M_NS = 1 : T8C (I2T), G570A (SYNONYMOUS), C1206T (SYNONYMOUS)
M6-G19 : M_NT = 4, M_NS = 2 : T8C (I2T), G339T (M112I), G570A (SYNONYMOUS), C1206T (SYNONYMOUS)
M6-G20 : M_NT = 4, M_NS = 2 : T8C (I2T), G339T (M112I), G570A (SYNONYMOUS), C1206T (SYNONYMOUS)
M6-G21 : M_NT = 5, M_NS = 3 : T8C (I2T), G70A (D23N), G339T (M112I), G570A (SYNONYMOUS), C1206T (SYNONYMOUS)
M6-G22 : M_NT = 5, M_NS = 3 : T8C (I2T), G70A (D23N), G339T (M112I), G570A (SYNONYMOUS), C1206T (SYNONYMOUS)
M6-G24 : M_NT = 5, M_NS = 3 : T8C (I2T), G70A (D23N), G339T (M112I), G570A (SYNONYMOUS), C1206T (SYNONYMOUS)
M6-G25 (M6) : M_NT = 5, M_NS = 3, U50 = 0.91, T50 = 42.1, EXPRESSION = 95 : T8C (I2T), G70A (D23N), G339T (M112I), G570A (SYNONYMOUS), C1206T (SYNONYMOUS)

M7-G2 : M_NT = 2, M_NS = 1 : A849G (SYNONYMOUS), A1046C (E348A)
M7-G3 : M_NT = 2, M_NS = 1 : A849G (SYNONYMOUS), A1046C (E348A)
M7-G4 : M_NT = 2, M_NS = 1 : A849G (SYNONYMOUS), A1046C (E348A)
M7-G5 : M_NT = 2, M_NS = 1 : A849G (SYNONYMOUS), A1046C (E348A)
M7-G6 : M_NT = 4, M_NS = 2 : A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS)
M7-G7 : M_NT = 6, M_NS = 3 : C153T (SYNONYMOUS), A624C (E207D), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS)
M7-G9 : M_NT = 6, M_NS = 3 : C153T (SYNONYMOUS), A624C (E207D), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS)
M7-G10 : M_NT = 7, M_NS = 4 : C153T (SYNONYMOUS), A624C (E207D), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS), A1394G (H464R)
M7-G15 : M_NT = 7, M_NS = 4 : C153T (SYNONYMOUS), A624C (E207D), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS), A1394G (H464R)
M7-G16 : M_NT = 7, M_NS = 4 : C153T (SYNONYMOUS), A624C (E207D), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS), A1394G (H464R)
M7-G17 : M_NT = 8, M_NS = 4 : C153T (SYNONYMOUS), A624C (E207D), A732G (SYNONYMOUS), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS), A1394G (H464R)
M7-G18 : M_NT = 9, M_NS = 5 : C153T (SYNONYMOUS), A605C (N201T), A624C (E207D), A732G (SYNONYMOUS), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS), A1394G (H464R)
M7-G19 : M_NT = 9, M_NS = 5 : C153T (SYNONYMOUS), A605C (N201T), A624C (E207D), A732G (SYNONYMOUS), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS), A1394G (H464R)
M7-G21 : M_NT = 9, M_NS = 5 : C153T (SYNONYMOUS), A605C (N201T), A624C (E207D), A732G (SYNONYMOUS), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS), A1394G (H464R)
M7-G22 : M_NT = 9, M_NS = 5 : C153T (SYNONYMOUS), A605C (N201T), A624C (E207D), A732G (SYNONYMOUS), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS), A1394G (H464R)
M7-G23 : M_NT = 9, M_NS = 5 : C153T (SYNONYMOUS), A605C (N201T), A624C (E207D), A732G (SYNONYMOUS), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS), A1394G (H464R)
M7-G24 : M_NT = 9, M_NS = 5 : C153T (SYNONYMOUS), A605C (N201T), A624C (E207D), A732G (SYNONYMOUS), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS), A1394G (H464R)
M7-G25 (M7) : M_NT = 9, M_NS = 5, U50 = 0.66, T50 = 37.2, EXPRESSION = 46 : C153T (SYNONYMOUS), A605C (N201T), A624C (E207D), A732G (SYNONYMOUS), A849G (SYNONYMOUS), A1037T (Y345F), A1046C (E348A), T1197G (SYNONYMOUS), A1394G (H464R)

M8-G3 : M_NT = 1, M_NS = 0 : A27G (SYNONYMOUS)
M8-G5 : M_NT = 3, M_NS = 2 : A27G (SYNONYMOUS), A509T (Q169L), delCAT1408: (FRAMESHIFT)
M8-G6 : M_NT = 4, M_NS = 2 : A27G (SYNONYMOUS), A509T (Q169L), T942C (SYNONYMOUS), delCAT1408: (FRAMESHIFT)
M8-G7 : M_NT = 5, M_NS = 2 : A27G (SYNONYMOUS), A84G (SYNONYMOUS), A509T (Q169L), T942C (SYNONYMOUS), delCAT1408: (FRAMESHIFT)
M8-G9 : M_NT = 7, M_NS = 3 : A27G (SYNONYMOUS), A84G (SYNONYMOUS), A509T (Q169L), G574T (V191L), T942C (SYNONYMOUS), A1131T (SYNONYMOUS), delCATCAT1405: (FRAMESHIFT)
M8-G10 : M_NT = 8, M_NS = 3 : A27G (SYNONYMOUS), A84G (SYNONYMOUS), A509T (Q169L), G574T (V191L), G759A (SYNONYMOUS), T942C (SYNONYMOUS), A1131T (SYNONYMOUS), delCATCAT1405: (FRAMESHIFT)
M8-G11 : M_NT = 8, M_NS = 3 : A27G (SYNONYMOUS), A84G (SYNONYMOUS), A509T (Q169L), G574T (V191L), G759A (SYNONYMOUS), T942C (SYNONYMOUS), A1131T (SYNONYMOUS), delCATCAT1405: (FRAMESHIFT)
M8-G12 : M_NT = 9, M_NS = 3 : A27G (SYNONYMOUS), A84G (SYNONYMOUS), A509T (Q169L), G574T (V191L), G759A (SYNONYMOUS), A885G (SYNONYMOUS), T942C (SYNONYMOUS), A1131T (SYNONYMOUS), delCATCAT1405: (FRAMESHIFT)
M8-G13 : M_NT = 9, M_NS = 3 : A27G (SYNONYMOUS), A84G (SYNONYMOUS), A509T (Q169L), G574T (V191L), G759A (SYNONYMOUS), A885G (SYNONYMOUS), T942C (SYNONYMOUS), A1131T (SYNONYMOUS), delCATCAT1405: (FRAMESHIFT)
M8-G15 : M_NT = 10, M_NS = 4 : A27G (SYNONYMOUS), A84G (SYNONYMOUS), A125T (K41I), A509T (Q169L), G574T (V191L), G759A (SYNONYMOUS), A885G (SYNONYMOUS), T942C (SYNONYMOUS), A1131T (SYNONYMOUS), delCATCAT1405: (FRAMESHIFT)
M8-G16 : M_NT = 10, M_NS = 4 : A27G (SYNONYMOUS), A84G (SYNONYMOUS), A125T (K41I), A509T (Q169L), G574T (V191L), G759A (SYNONYMOUS), A885G (SYNONYMOUS), T942C (SYNONYMOUS), A1131T (SYNONYMOUS), delCATCAT1405: (FRAMESHIFT)
M8-G17 : M_NT = 11, M_NS = 5 : A27G (SYNONYMOUS), A84G (SYNONYMOUS), A125T (K41I), A509T (Q169L), G574T (V191L), G759A (SYNONYMOUS), A763G (I254V), A885G (SYNONYMOUS), T942C (SYNONYMOUS), A1131T (SYNONYMOUS), delCATCAT1405: (FRAMESHIFT)
M8-G24 : M_NT = 11, M_NS = 5 : A27G (SYNONYMOUS), A84G (SYNONYMOUS), A125T (K41I), A509T (Q169L), G574T (V191L), G759A (SYNONYMOUS), A763G (I254V), A885G (SYNONYMOUS), T942C (SYNONYMOUS), A1131T (SYNONYMOUS), delCATCAT1405: (FRAMESHIFT)
M8-G25 (M8) : M_NT = 12, M_NS = 6, U50 = 0.93, T50 = 41.5, EXPRESSION = 65 : A27G (SYNONYMOUS), A84G (SYNONYMOUS), A125T (K41I), A509T (Q169L), G574T (V191L), G759A (SYNONYMOUS), A763G (I254V), A885G (SYNONYMOUS), T942C (SYNONYMOUS), C992T (A330V), A1131T (SYNONYMOUS), delCATCAT1405: (FRAMESHIFT)

M11-G5 : M_NT = 1, M_NS = 0 : A1359G (SYNONYMOUS)
M11-G8 : M_NT = 3, M_NS = 0 : A876G (SYNONYMOUS), A1359G (SYNONYMOUS), T1380A (SYNONYMOUS)
M11-G9 : M_NT = 4, M_NS = 1 : A876G (SYNONYMOUS), T994A (F331I), A1359G (SYNONYMOUS), T1380A (SYNONYMOUS)
M11-G11 : M_NT = 5, M_NS = 1 : A876G (SYNONYMOUS), T994A (F331I), T996C (SYNONYMOUS), A1359G (SYNONYMOUS), T1380A (SYNONYMOUS)
M11-G16 : M_NT = 5, M_NS = 1 : A876G (SYNONYMOUS), T994A (F331I), T996C (SYNONYMOUS), A1359G (SYNONYMOUS), T1380A (SYNONYMOUS)
M11-G19 : M_NT = 5, M_NS = 1 : A876G (SYNONYMOUS), T994A (F331I), T996C (SYNONYMOUS), A1359G (SYNONYMOUS), T1380A (SYNONYMOUS)
M11-G22 : M_NT = 5, M_NS = 1 : A876G (SYNONYMOUS), T994A (F331I), T996C (SYNONYMOUS), A1359G (SYNONYMOUS), T1380A (SYNONYMOUS)
M11-G24 (M11) : M_NT = 6, M_NS = 2, U50 = 0.57, T50 = 39.8, EXPRESSION = 29 : A876G (SYNONYMOUS), T994A (F331I), T996C (SYNONYMOUS), A1359G (SYNONYMOUS), C1366T (L455F), T1380A (SYNONYMOUS)

M12-G4 : M_NT = 2, M_NS = 2 : T356C (M118T), T618A (F205L)
M12-G6 : M_NT = 2, M_NS = 2 : T356C (M118T), T618A (F205L)
M12-G8 : M_NT = 2, M_NS = 2 : T356C (M118T), T618A (F205L)
M12-G14 : M_NT = 5, M_NS = 4 : T356C (M118T), T507A (D168E), T618A (F205L), A1062T (SYNONYMOUS), delCAT1408: (FRAMESHIFT)
M12-G16 : M_NT = 5, M_NS = 4 : T356C (M118T), T507A (D168E), T618A (F205L), A1062T (SYNONYMOUS), delCAT1408: (FRAMESHIFT)
M12-G18 : M_NT = 6, M_NS = 4 : A147G (SYNONYMOUS), T356C (M118T), T507A (D168E), T618A (F205L), A1062T (SYNONYMOUS), delCAT1408: (FRAMESHIFT) 
M12-G24 (M12) : M_NT = 6, M_NS = 4, U50 = 1.05, T50 = 43.5, EXPRESSION = 18 : A147G (SYNONYMOUS), T356C (M118T), T507A (D168E), T618A (F205L), A1062T (SYNONYMOUS), delCAT1408: (FRAMESHIFT) 

M13-G2 : M_NT = 2, M_NS = 1 : G31T (A10S), A624G (SYNONYMOUS)
M13-G5 : M_NT = 5, M_NS = 3 : G31T (A10S), A274T (T91S), A624G (SYNONYMOUS), A668G (D222G), A1014G (SYNONYMOUS)
M13-G6 : M_NT = 5, M_NS = 3 : G31T (A10S), A274T (T91S), A624G (SYNONYMOUS), A668G (D222G), A1014G (SYNONYMOUS)
M13-G7 : M_NT = 5, M_NS = 3 : G31T (A10S), A274T (T91S), A624G (SYNONYMOUS), A668G (D222G), A1014G (SYNONYMOUS)
M13-G10 : M_NT = 7, M_NS = 4 : G31T (A10S), A274T (T91S), A624G (SYNONYMOUS), A668G (D222G), A1014G (SYNONYMOUS), T1411C (NOSTOP), A1412G (SYNONYMOUS)
M13-G12 : M_NT = 7, M_NS = 4 : G31T (A10S), A274T (T91S), A624G (SYNONYMOUS), A668G (D222G), A1014G (SYNONYMOUS), T1411C (NOSTOP), A1412G (SYNONYMOUS)
M13-G14 : M_NT = 8, M_NS = 5 : G31T (A10S), A274T (T91S), A624G (SYNONYMOUS), A668G (D222G), A1014G (SYNONYMOUS), C1391A (T463N), T1411C (NOSTOP), A1412G (SYNONYMOUS)
M13-G16 : M_NT = 9, M_NS = 5 : G31T (A10S), T61C (SYNONYMOUS), A274T (T91S), A624G (SYNONYMOUS), A668G (D222G), A1014G (SYNONYMOUS), C1391A (T463N), T1411C (NOSTOP), A1412G (SYNONYMOUS)
M13-G17 : M_NT = 10, M_NS = 6 : G31T (A10S), T61C (SYNONYMOUS), A274T (T91S), A624G (SYNONYMOUS), A668G (D222G), A1014G (SYNONYMOUS), G1065A (M354I), C1391A (T463N), T1411C (NOSTOP), A1412G (SYNONYMOUS)
M13-G21 : M_NT = 10, M_NS = 6 : G31T (A10S), T61C (SYNONYMOUS), A274T (T91S), A624G (SYNONYMOUS), A668G (D222G), A1014G (SYNONYMOUS), G1065A (M354I), C1391A (T463N), T1411C (NOSTOP), A1412G (SYNONYMOUS)
M13-G22 : M_NT = 11, M_NS = 6 : G31T (A10S), T61C (SYNONYMOUS), T88C (SYNONYMOUS), A274T (T91S), A624G (SYNONYMOUS), A668G (D222G), A1014G (SYNONYMOUS), G1065A (M354I), C1391A (T463N), T1411C (NOSTOP), A1412G (SYNONYMOUS)
M13-G24 : M_NT = 12, M_NS = 6 : G31T (A10S), T61C (SYNONYMOUS), T88C (SYNONYMOUS), A252G (SYNONYMOUS), A274T (T91S), A624G (SYNONYMOUS), A668G (D222G), A1014G (SYNONYMOUS), G1065A (M354I), C1391A (T463N), T1411C (NOSTOP), A1412G (SYNONYMOUS)
M13-G25 (M13) : M_NT = 14, M_NS = 7, U50 = 0.60, T50 = 39.4, EXPRESSION = 138 : G31T (A10S), T61C (SYNONYMOUS), T88C (SYNONYMOUS), A252G (SYNONYMOUS), A274T (T91S), A624G (SYNONYMOUS), A668G (D222G), A1014G (SYNONYMOUS), A1029C (SYNONYMOUS), G1065A (M354I), A1143C (E380D), C1391A (T463N), T1411C (NOSTOP), A1412G (SYNONYMOUS)

M14-G5 (M14) : M_NT = 1, M_NS = 1, U50 = 0.46, T50 = 37.4, EXPRESSION = 77 : T98C (F32S)

M15-G3 : M_NT = 0, M_NS = 0 : no mutations
M15-G4 : M_NT = 2, M_NS = 1 : T141C (SYNONYMOUS), A563G (K187R)
M15-G5 : M_NT = 4, M_NS = 3 : T141C (SYNONYMOUS), C149T (T49M), A563G (K187R), A1072G (I357V)
M15-G6 : M_NT = 4, M_NS = 3 : T141C (SYNONYMOUS), C149T (T49M), A563G (K187R), A1072G (I357V)
M15-G7 : M_NT = 5, M_NS = 4 : T141C (SYNONYMOUS), C149T (T49M), A563G (K187R), A823T (T274S), A1072G (I357V)
M15-G10 : M_NT = 5, M_NS = 4 : T141C (SYNONYMOUS), C149T (T49M), A563G (K187R), A823T (T274S), A1072G (I357V)
M15-G11 : M_NT = 7, M_NS = 4 : T72C (SYNONYMOUS), T141C (SYNONYMOUS), C149T (T49M), A563G (K187R), A823T (T274S), A1072G (I357V), T1318C (SYNONYMOUS)
M15-G13 : M_NT = 8, M_NS = 5 : T72C (SYNONYMOUS), T141C (SYNONYMOUS), C149T (T49M), G223C (A74P), A563G (K187R), A823T (T274S), A1072G (I357V), T1318C (SYNONYMOUS)
M15-G14 : M_NT = 8, M_NS = 5 : T72C (SYNONYMOUS), T141C (SYNONYMOUS), C149T (T49M), G223C (A74P), A563G (K187R), A823T (T274S), A1072G (I357V), T1318C (SYNONYMOUS)
M15-G16 : M_NT = 9, M_NS = 5 : T72C (SYNONYMOUS), T141C (SYNONYMOUS), C149T (T49M), G223C (A74P), A563G (K187R), T753C (SYNONYMOUS), A823T (T274S), A1072G (I357V), T1318C (SYNONYMOUS)
M15-G18 : M_NT = 9, M_NS = 5 : T72C (SYNONYMOUS), T141C (SYNONYMOUS), C149T (T49M), G223C (A74P), A563G (K187R), T753C (SYNONYMOUS), A823T (T274S), A1072G (I357V), T1318C (SYNONYMOUS)
M15-G22 : M_NT = 10, M_NS = 6 : T8A (I2N), T72C (SYNONYMOUS), T141C (SYNONYMOUS), C149T (T49M), G223C (A74P), A563G (K187R), T753C (SYNONYMOUS), A823T (T274S), A1072G (I357V), T1318C (SYNONYMOUS)
M15-G23 : M_NT = 10, M_NS = 6 : T8A (I2N), T72C (SYNONYMOUS), T141C (SYNONYMOUS), C149T (T49M), G223C (A74P), A563G (K187R), T753C (SYNONYMOUS), A823T (T274S), A1072G (I357V), T1318C (SYNONYMOUS)
M15-G24 : M_NT = 10, M_NS = 6 : T8A (I2N), T72C (SYNONYMOUS), T141C (SYNONYMOUS), C149T (T49M), G223C (A74P), A563G (K187R), T753C (SYNONYMOUS), A823T (T274S), A1072G (I357V), T1318C (SYNONYMOUS)
M15-G25 (M15) : M_NT = 10, M_NS = 6, U50 = 0.48, T50 = 38.6, EXPRESSION = 120 : T8A (I2N), T72C (SYNONYMOUS), T141C (SYNONYMOUS), C149T (T49M), G223C (A74P), A563G (K187R), T753C (SYNONYMOUS), A823T (T274S), A1072G (I357V), T1318C (SYNONYMOUS)

M16-G1 : M_NT = 3, M_NS = 2 : A296G (K98R), T1381A (S460T), T1407C (SYNONYMOUS)
M16-G2 : M_NT = 3, M_NS = 2 : A296G (K98R), T1381A (S460T), T1407C (SYNONYMOUS)
M16-G3 : M_NT = 4, M_NS = 2 : T105C (SYNONYMOUS), A296G (K98R), T1381A (S460T), T1407C (SYNONYMOUS)
M16-G4 : M_NT = 4, M_NS = 2 : T105C (SYNONYMOUS), A296G (K98R), T1381A (S460T), T1407C (SYNONYMOUS)
M16-G9 : M_NT = 4, M_NS = 2 : T105C (SYNONYMOUS), A296G (K98R), T1381A (S460T), T1407C (SYNONYMOUS)
M16-G10 : M_NT = 5, M_NS = 2 : T105C (SYNONYMOUS), A296G (K98R), C471T (SYNONYMOUS), T1381A (S460T), T1407C (SYNONYMOUS)
M16-G11 : M_NT = 5, M_NS = 2 : T105C (SYNONYMOUS), A296G (K98R), C471T (SYNONYMOUS), T1381A (S460T), T1407C (SYNONYMOUS)
M16-G16 : M_NT = 5, M_NS = 2 : T105C (SYNONYMOUS), A296G (K98R), C471T (SYNONYMOUS), T1381A (S460T), T1407C (SYNONYMOUS)
M16-G18 : M_NT = 5, M_NS = 2 : T105C (SYNONYMOUS), A296G (K98R), C471T (SYNONYMOUS), T1381A (S460T), T1407C (SYNONYMOUS)
M16-G19 : M_NT = 5, M_NS = 2 : T105C (SYNONYMOUS), A296G (K98R), C471T (SYNONYMOUS), T1381A (S460T), T1407C (SYNONYMOUS)
M16-G20 : M_NT = 6, M_NS = 2 : T105C (SYNONYMOUS), A296G (K98R), C310T (SYNONYMOUS), C471T (SYNONYMOUS), T1381A (S460T), T1407C (SYNONYMOUS)
M16-G22 : M_NT = 6, M_NS = 2 : T105C (SYNONYMOUS), A296G (K98R), C310T (SYNONYMOUS), C471T (SYNONYMOUS), T1381A (S460T), T1407C (SYNONYMOUS)
M16-G25 (M16) : M_NT = 6, M_NS = 2, U50 = 0.66, T50 = 37.2, EXPRESSION = 53 : T105C (SYNONYMOUS), A296G (K98R), C310T (SYNONYMOUS), C471T (SYNONYMOUS), T1381A (S460T), T1407C (SYNONYMOUS)

M17-G2 : M_NT = 4, M_NS = 1 : T109C (SYNONYMOUS), T127C (F42L), T322C (SYNONYMOUS), A399T (SYNONYMOUS)
M17-G3 : M_NT = 5, M_NS = 1 : T109C (SYNONYMOUS), T127C (F42L), T322C (SYNONYMOUS), A399T (SYNONYMOUS), A864G (SYNONYMOUS)
M17-G8 : M_NT = 6, M_NS = 2 : T109C (SYNONYMOUS), T127C (F42L), T322C (SYNONYMOUS), A399T (SYNONYMOUS), A864G (SYNONYMOUS), delCAT1408: (FRAMESHIFT) 
M17-G10 : M_NT = 7, M_NS = 3 : T109C (SYNONYMOUS), T127C (F42L), T322C (SYNONYMOUS), A399T (SYNONYMOUS), A864G (SYNONYMOUS), A1400G (H466R), delCAT1408: (FRAMESHIFT)
M17-G13 : M_NT = 7, M_NS = 3 : T109C (SYNONYMOUS), T127C (F42L), T322C (SYNONYMOUS), A399T (SYNONYMOUS), A864G (SYNONYMOUS), A1400G (H466R), delCAT1408: (FRAMESHIFT)
M17-G15 : M_NT = 7, M_NS = 3 : T109C (SYNONYMOUS), T127C (F42L), T322C (SYNONYMOUS), A399T (SYNONYMOUS), A864G (SYNONYMOUS), A1400G (H466R), delCAT1408: (FRAMESHIFT)
M17-G16 : M_NT = 7, M_NS = 3 : T109C (SYNONYMOUS), T127C (F42L), T322C (SYNONYMOUS), A399T (SYNONYMOUS), A864G (SYNONYMOUS), A1400G (H466R), delCAT1408: (FRAMESHIFT)
M17-G17 : M_NT = 8, M_NS = 3 : T109C (SYNONYMOUS), T127C (F42L), T322C (SYNONYMOUS), A399T (SYNONYMOUS), T660A (SYNONYMOUS), A864G (SYNONYMOUS), A1400G (H466R), delCAT1408: (FRAMESHIFT)
M17-G19 : M_NT = 8, M_NS = 3 : T109C (SYNONYMOUS), T127C (F42L), T322C (SYNONYMOUS), A399T (SYNONYMOUS), T660A (SYNONYMOUS), A864G (SYNONYMOUS), A1400G (H466R), delCAT1408: (FRAMESHIFT)
M17-G25 (M17) : M_NT = 10, M_NS = 4, U50 = 0.65, T50 = 40.6, EXPRESSION = 67 : T109C (SYNONYMOUS), A125G (K41R), T127C (F42L), T322C (SYNONYMOUS), A399T (SYNONYMOUS), T660A (SYNONYMOUS), A864G (SYNONYMOUS), T1158A (SYNONYMOUS), A1400G (H466R), delCAT1408: (FRAMESHIFT)

M18-G2 : M_NT = 1, M_NS = 1 : T146C (V48A)
M18-G4 : M_NT = 1, M_NS = 1 : T146C (V48A)
M18-G7 : M_NT = 3, M_NS = 2 : T146C (V48A), T233C (F77S), T684A (SYNONYMOUS)
M18-G15 : M_NT = 4, M_NS = 3 : T146C (V48A), T233C (F77S), T684A (SYNONYMOUS), C1396T (H465Y)
M18-G16 : M_NT = 4, M_NS = 3 : T146C (V48A), T233C (F77S), T684A (SYNONYMOUS), C1396T (H465Y)
M18-G17 : M_NT = 4, M_NS = 3 : T146C (V48A), T233C (F77S), T684A (SYNONYMOUS), C1396T (H465Y)
M18-G21 (M18) : M_NT = 5, M_NS = 3, U50 = 0.46, T50 = 39.3, EXPRESSION = 40 : T109C (SYNONYMOUS), T146C (V48A), T233C (F77S), T684A (SYNONYMOUS), C1396T (H465Y)

M19-G4 : M_NT = 1, M_NS = 0 : C756T (SYNONYMOUS)
M19-G6 : M_NT = 3, M_NS = 2 : A422T (E140V), C756T (SYNONYMOUS), C889T (R296W)
M19-G7 : M_NT = 3, M_NS = 2 : A422T (E140V), C756T (SYNONYMOUS), C889T (R296W)
M19-G10 : M_NT = 4, M_NS = 2 : A422T (E140V), C756T (SYNONYMOUS), T816C (SYNONYMOUS), C889T (R296W)
M19-G11 : M_NT = 5, M_NS = 3 : A422T (E140V), C756T (SYNONYMOUS), T816C (SYNONYMOUS), C889T (R296W), T1407A (H468Q)
M19-G13 : M_NT = 5, M_NS = 3 : A422T (E140V), C756T (SYNONYMOUS), T816C (SYNONYMOUS), C889T (R296W), T1407A (H468Q)
M19-G14 : M_NT = 5, M_NS = 3 : A422T (E140V), C756T (SYNONYMOUS), T816C (SYNONYMOUS), C889T (R296W), T1407A (H468Q)
M19-G15 : M_NT = 6, M_NS = 3 : A422T (E140V), T699C (SYNONYMOUS), C756T (SYNONYMOUS), T816C (SYNONYMOUS), C889T (R296W), T1407A (H468Q)
M19-G16 : M_NT = 6, M_NS = 3 : A422T (E140V), T699C (SYNONYMOUS), C756T (SYNONYMOUS), T816C (SYNONYMOUS), C889T (R296W), T1407A (H468Q)
M19-G18 : M_NT = 6, M_NS = 3 : A422T (E140V), T699C (SYNONYMOUS), C756T (SYNONYMOUS), T816C (SYNONYMOUS), C889T (R296W), T1407A (H468Q)
M19-G21 : M_NT = 9, M_NS = 5 : T196A (S65T), A422T (E140V), A686T (E228V), T699C (SYNONYMOUS), C756T (SYNONYMOUS), T816C (SYNONYMOUS), C889T (R296W), T1068A (SYNONYMOUS), T1407A (H468Q)
M19-G23 (M19) : M_NT = 9, M_NS = 5, U50 = 0.56, T50 = 38.7, EXPRESSION = 35 : T196A (S65T), A422T (E140V), A686T (E228V), T699C (SYNONYMOUS), C756T (SYNONYMOUS), T816C (SYNONYMOUS), C889T (R296W), T1068A (SYNONYMOUS), T1407A (H468Q)

M20-G2 : M_NT = 1, M_NS = 1 : A1390G (T463A)
M20-G4 : M_NT = 2, M_NS = 1 : A69T (SYNONYMOUS), A1390G (T463A)
M20-G5 : M_NT = 3, M_NS = 1 : A69T (SYNONYMOUS), A1260G (SYNONYMOUS), A1390G (T463A)
M20-G6 : M_NT = 4, M_NS = 2 : A69T (SYNONYMOUS), A1260G (SYNONYMOUS), A1322G (K440R), A1390G (T463A)
M20-G11 : M_NT = 6, M_NS = 3 : A69T (SYNONYMOUS), A408G (SYNONYMOUS), T1042A (L347I), A1260G (SYNONYMOUS), A1322G (K440R), A1390G (T463A)
M20-G12 : M_NT = 7, M_NS = 4 : A69T (SYNONYMOUS), A408G (SYNONYMOUS), T1042A (L347I), A1260G (SYNONYMOUS), A1322G (K440R), A1390G (T463A), delCAT1408: (FRAMESHIFT)
M20-G17 : M_NT = 7, M_NS = 4 : A69T (SYNONYMOUS), A408G (SYNONYMOUS), T1042A (L347I), A1260G (SYNONYMOUS), A1322G (K440R), A1390G (T463A), delCAT1408: (FRAMESHIFT)
M20-G18 : M_NT = 8, M_NS = 4 : A69T (SYNONYMOUS), T322C (SYNONYMOUS), A408G (SYNONYMOUS), T1042A (L347I), A1260G (SYNONYMOUS), A1322G (K440R), A1390G (T463A), delCAT1408: (FRAMESHIFT)
M20-G19 : M_NT = 8, M_NS = 4 : A69T (SYNONYMOUS), T322C (SYNONYMOUS), A408G (SYNONYMOUS), T1042A (L347I), A1260G (SYNONYMOUS), A1322G (K440R), A1390G (T463A), delCAT1408: (FRAMESHIFT)
M20-G21 (M20) : M_NT = 8, M_NS = 4, U50 = 0.62, T50 = 40.7, EXPRESSION = 72 : A69T (SYNONYMOUS), T322C (SYNONYMOUS), A408G (SYNONYMOUS), T1042A (L347I), A1260G (SYNONYMOUS), A1322G (K440R), A1390G (T463A), delCAT1408: (FRAMESHIFT)

M21-G3 : M_NT = 0, M_NS = 0 : no mutations
M21-G7 : M_NT = 4, M_NS = 4 : T97A (F32I), A206G (D68G), A847C (K282Q), G1370T (G456V)
M21-G9 : M_NT = 5, M_NS = 5 : T97A (F32I), A206G (D68G), A578G (N192S), A847C (K282Q), G1370T (G456V)
M21-G11 : M_NT = 7, M_NS = 6 : T97A (F32I), A206G (D68G), T233A (F77Y), A578G (N192S), A847C (K282Q), G1370T (G456V), A1413G (SYNONYMOUS)
M21-G13 : M_NT = 7, M_NS = 6 : T97A (F32I), A206G (D68G), T233A (F77Y), A578G (N192S), A847C (K282Q), G1370T (G456V), A1413G (SYNONYMOUS)
M21-G17 : M_NT = 7, M_NS = 6 : T97A (F32I), A206G (D68G), T233A (F77Y), A578G (N192S), A847C (K282Q), G1370T (G456V), A1413G (SYNONYMOUS)
M21-G18 : M_NT = 7, M_NS = 6 : T97A (F32I), A206G (D68G), T233A (F77Y), A578G (N192S), A847C (K282Q), G1370T (G456V), A1413G (SYNONYMOUS)
M21-G20 : M_NT = 9, M_NS = 6 : T97A (F32I), A206G (D68G), T233A (F77Y), A578G (N192S), T816C (SYNONYMOUS), A847C (K282Q), T1041C (SYNONYMOUS), G1370T (G456V), A1413G (SYNONYMOUS)
M21-G24 (M21) : M_NT = 9, M_NS = 6, U50 = 0.39, T50 = 37.4, EXPRESSION = 54 : T97A (F32I), A206G (D68G), T233A (F77Y), A578G (N192S), T816C (SYNONYMOUS), A847C (K282Q), T1041C (SYNONYMOUS), G1370T (G456V), A1413G (SYNONYMOUS)

M22-G1 : M_NT = 0, M_NS = 0 : no mutations
M22-G2 : M_NT = 0, M_NS = 0 : no mutations
M22-G3 : M_NT = 1, M_NS = 0 : T381A (SYNONYMOUS)
M22-G5 : M_NT = 3, M_NS = 0 : T109C (SYNONYMOUS), T381A (SYNONYMOUS), A1359G (SYNONYMOUS)
M22-G7 : M_NT = 3, M_NS = 0 : T109C (SYNONYMOUS), T381A (SYNONYMOUS), A1359G (SYNONYMOUS)
M22-G9 : M_NT = 5, M_NS = 2 : T109C (SYNONYMOUS), T381A (SYNONYMOUS), G757A (E252K), A1322G (K440R), A1359G (SYNONYMOUS)
M22-G10 : M_NT = 5, M_NS = 2 : T109C (SYNONYMOUS), T381A (SYNONYMOUS), G757A (E252K), A1322G (K440R), A1359G (SYNONYMOUS)
M22-G11 : M_NT = 6, M_NS = 2 : T109C (SYNONYMOUS), T381A (SYNONYMOUS), T444C (SYNONYMOUS), G757A (E252K), A1322G (K440R), A1359G (SYNONYMOUS)
M22-G14 : M_NT = 8, M_NS = 3 : T109C (SYNONYMOUS), T381A (SYNONYMOUS), T444C (SYNONYMOUS), G757A (E252K), A958T (N319Y), T990C (SYNONYMOUS), A1322G (K440R), A1359G (SYNONYMOUS)
M22-G15 : M_NT = 9, M_NS = 3 : T109C (SYNONYMOUS), T381A (SYNONYMOUS), T444C (SYNONYMOUS), T597C (SYNONYMOUS), G757A (E252K), A958T (N319Y), T990C (SYNONYMOUS), A1322G (K440R), A1359G (SYNONYMOUS)
M22-G18 : M_NT = 9, M_NS = 3 : T109C (SYNONYMOUS), T381A (SYNONYMOUS), T444C (SYNONYMOUS), T597C (SYNONYMOUS), G757A (E252K), A958T (N319Y), T990C (SYNONYMOUS), A1322G (K440R), A1359G (SYNONYMOUS)
M22-G19 : M_NT = 9, M_NS = 3 : T109C (SYNONYMOUS), T381A (SYNONYMOUS), T444C (SYNONYMOUS), T597C (SYNONYMOUS), G757A (E252K), A958T (N319Y), T990C (SYNONYMOUS), A1322G (K440R), A1359G (SYNONYMOUS)
M22-G20 : M_NT = 11, M_NS = 3 : T109C (SYNONYMOUS), T246C (SYNONYMOUS), T381A (SYNONYMOUS), T444C (SYNONYMOUS), T597C (SYNONYMOUS), G757A (E252K), A882G (SYNONYMOUS), A958T (N319Y), T990C (SYNONYMOUS), A1322G (K440R), A1359G (SYNONYMOUS)
M22-G24 : M_NT = 11, M_NS = 3 : T109C (SYNONYMOUS), T246C (SYNONYMOUS), T381A (SYNONYMOUS), T444C (SYNONYMOUS), T597C (SYNONYMOUS), G757A (E252K), A882G (SYNONYMOUS), A958T (N319Y), T990C (SYNONYMOUS), A1322G (K440R), A1359G (SYNONYMOUS)
M22-G25 (M22) : M_NT = 12, M_NS = 3, U50 = 0.57, T50 = 39.9, EXPRESSION = 73 : T6A (SYNONYMOUS), T109C (SYNONYMOUS), T246C (SYNONYMOUS), T381A (SYNONYMOUS), T444C (SYNONYMOUS), T597C (SYNONYMOUS), G757A (E252K), A882G (SYNONYMOUS), A958T (N319Y), T990C (SYNONYMOUS), A1322G (K440R), A1359G (SYNONYMOUS)

M23-G1 : M_NT = 0, M_NS = 0 : no mutations
M23-G2 : M_NT = 0, M_NS = 0 : no mutations
M23-G3 : M_NT = 0, M_NS = 0 : no mutations
M23-G6 : M_NT = 1, M_NS = 0 : G888A (SYNONYMOUS)
M23-G7 : M_NT = 2, M_NS = 1 : G888A (SYNONYMOUS), T1146A (N381K)
M23-G8 : M_NT = 2, M_NS = 1 : G888A (SYNONYMOUS), T1146A (N381K)
M23-G9 : M_NT = 2, M_NS = 1 : G888A (SYNONYMOUS), T1146A (N381K)
M23-G11 : M_NT = 3, M_NS = 2 : T406C (S135P), G888A (SYNONYMOUS), T1146A (N381K)
M23-G14 : M_NT = 3, M_NS = 2 : T406C (S135P), G888A (SYNONYMOUS), T1146A (N381K)
M23-G17 : M_NT = 5, M_NS = 2 : A312G (SYNONYMOUS), T406C (S135P), G888A (SYNONYMOUS), T1146A (N381K), T1374C (SYNONYMOUS)
M23-G19 : M_NT = 5, M_NS = 2 : A312G (SYNONYMOUS), T406C (S135P), G888A (SYNONYMOUS), T1146A (N381K), T1374C (SYNONYMOUS)
M23-G20 : M_NT = 6, M_NS = 3 : A312G (SYNONYMOUS), T406C (S135P), A560T (N186I), G888A (SYNONYMOUS), T1146A (N381K), T1374C (SYNONYMOUS)
M23-G22 : M_NT = 7, M_NS = 3 : A312G (SYNONYMOUS), T406C (S135P), A560T (N186I), T741C (SYNONYMOUS), G888A (SYNONYMOUS), T1146A (N381K), T1374C (SYNONYMOUS)
M23-G23 : M_NT = 7, M_NS = 3 : A312G (SYNONYMOUS), T406C (S135P), A560T (N186I), T741C (SYNONYMOUS), G888A (SYNONYMOUS), T1146A (N381K), T1374C (SYNONYMOUS)
M23-G25 (M23) : M_NT = 7, M_NS = 3, U50 = 0.47, T50 = 39.2, EXPRESSION = 41 : A312G (SYNONYMOUS), T406C (S135P), A560T (N186I), T741C (SYNONYMOUS), G888A (SYNONYMOUS), T1146A (N381K), T1374C (SYNONYMOUS)

M24-G5 : M_NT = 1, M_NS = 1 : G443A (R147H)
M24-G6 : M_NT = 1, M_NS = 1 : G443A (R147H)
M24-G7 : M_NT = 1, M_NS = 1 : G443A (R147H)
M24-G8 : M_NT = 1, M_NS = 1 : G443A (R147H)
M24-G10 : M_NT = 3, M_NS = 3 : G443A (R147H), A790G (I263V), A1328T (E442V)
M24-G11 : M_NT = 3, M_NS = 3 : G443A (R147H), A790G (I263V), A1328T (E442V)
M24-G12 : M_NT = 3, M_NS = 3 : G443A (R147H), A790G (I263V), A1328T (E442V)
M24-G13 : M_NT = 3, M_NS = 3 : G443A (R147H), A790G (I263V), A1328T (E442V)
M24-G15 : M_NT = 4, M_NS = 4 : G443A (R147H), A790G (I263V), T1264C (F421L), A1328T (E442V)
M24-G23 (M24) : M_NT = 4, M_NS = 4, U50 = 0.76, T50 = 42.9, EXPRESSION = 20 : G443A (R147H), A790G (I263V), T1264C (F421L), A1328T (E442V)


==> additional_file_7.txt <==
R1-1 : M_NT = 10, M_NS = 5 : T109C (SYNONYMOUS), T351A (H116Q), T420C (SYNONYMOUS), A555G (SYNONYMOUS), A679G (S226G), A864T (L287F), A1150G (S383G), T1266C (SYNONYMOUS), T1368A (SYNONYMOUS), A1387G (S462G)
R1-2 : M_NT = 33, M_NS = 17 : A6T (SYNONYMOUS), T9A (SYNONYMOUS), A31G (T10A), G70A (D23N), T87C (SYNONYMOUS), C134T (A44V), T138A (SYNONYMOUS), T240A (SYNONYMOUS), T310C (SYNONYMOUS), A312T (L103F), T399G (SYNONYMOUS), C427T (P142S), A528T (SYNONYMOUS), A552C (E183D), A556G (M185V), C575T (A191V), T600A (D199E), A603G (SYNONYMOUS), C606T (SYNONYMOUS), A614T (Q204L), A658G (I219V), A668G (D222G), A710G (H236R), A755T (D251V), A789G (SYNONYMOUS), A868G (K289E), A888G (SYNONYMOUS), T936C (SYNONYMOUS), T996C (SYNONYMOUS), A1150G (S383G), T1221C (SYNONYMOUS), T1407C (SYNONYMOUS), C1408T (H469Y)
R1-3 : M_NT = 26, M_NS = 12 : A6T (SYNONYMOUS), A31G (T10A), T87C (SYNONYMOUS), C134T (A44V), T138A (SYNONYMOUS), T240A (SYNONYMOUS), T310C (SYNONYMOUS), T399A (SYNONYMOUS), C427T (P142S), T456C (SYNONYMOUS), A552C (E183D), A556G (M185V), C575T (A191V), T600A (D199E), A603G (SYNONYMOUS), C606T (SYNONYMOUS), A614T (Q204L), T618C (SYNONYMOUS), A710G (H236R), A789G (SYNONYMOUS), A868G (K289E), A888G (SYNONYMOUS), A902G (D300G), T936C (SYNONYMOUS), A1150G (S383G), T1221C (SYNONYMOUS)
R1-4 : M_NT = 28, M_NS = 15 : A6T (SYNONYMOUS), A31G (T10A), T87C (SYNONYMOUS), C134T (A44V), T138A (SYNONYMOUS), T240A (SYNONYMOUS), T310C (SYNONYMOUS), T399A (SYNONYMOUS), C427T (P142S), A552C (E183D), A556G (M185V), C575T (A191V), T600A (D199E), A603G (SYNONYMOUS), C606T (SYNONYMOUS), A614T (Q204L), A710G (H236R), A717G (SYNONYMOUS), A789G (SYNONYMOUS), A868G (K289E), A888G (SYNONYMOUS), A902G (D300G), T936C (SYNONYMOUS), A1150G (S383G), T1221C (SYNONYMOUS), T1272A (F423L), C1393T (H464Y), C1408T (H469Y)
R1-5 : M_NT = 13, M_NS = 7 : T109C (SYNONYMOUS), T420C (SYNONYMOUS), A555G (SYNONYMOUS), A604G (N201D), A675G (SYNONYMOUS), A679G (S226G), A857G (H285R), A864T (L287F), A1150G (S383G), T1266C (SYNONYMOUS), T1272A (F423L), T1368A (SYNONYMOUS), A1387G (S462G)
R1-6 : M_NT = 22, M_NS = 8 : A114G (SYNONYMOUS), C134T (A44V), T203A (F67Y), A283G (K94E), G300A (SYNONYMOUS), A387G (SYNONYMOUS), T420C (SYNONYMOUS), C527T (T175I), A555G (SYNONYMOUS), A624G (SYNONYMOUS), A679G (S226G), T699C (SYNONYMOUS), A798T (SYNONYMOUS), A873T (SYNONYMOUS), A878T (E292V), A981T (SYNONYMOUS), T1005C (SYNONYMOUS), G1071A (SYNONYMOUS), A1150G (S383V), G1151T (S383V*), T1221C (SYNONYMOUS), C1408T (H469Y)
R1-7 : M_NT = 26, M_NS = 10 : A6T (SYNONYMOUS), A31G (T10A), T87C (SYNONYMOUS), C134T (A44V), T138A (SYNONYMOUS), T198A (SYNONYMOUS), T310A (L103I), T327A (S108R), T420C (SYNONYMOUS), C474A (SYNONYMOUS), T477C (SYNONYMOUS), A555G (SYNONYMOUS), A679G (S226G), A736G (T245A), A798T (SYNONYMOUS), A878T (E292V), A981T (SYNONYMOUS), T1005C (SYNONYMOUS), G1071A (SYNONYMOUS), G1116T (SYNONYMOUS), C1235T (T411M), A1284T (SYNONYMOUS), A1328T (E442V), C1408T (NONSENSE), T1410A (NONSENSE*), A1412G (SYNONYMOUS)
R1-8 : M_NT = 29, M_NS = 14 : A6T (SYNONYMOUS), A31G (T10A), T87C (SYNONYMOUS), C134T (A44V), T138A (SYNONYMOUS), T240A (SYNONYMOUS), T303C (SYNONYMOUS), T310C (SYNONYMOUS), T399A (SYNONYMOUS), C427T (P142S), A552C (E183D), A556G (M185V), C575T (A191V), T600A (D199E), A603G (SYNONYMOUS), C606T (SYNONYMOUS), A614T (Q204L), A651G (SYNONYMOUS), A710G (H236R), T765A (SYNONYMOUS), A789G (SYNONYMOUS), A868G (K289E), A879T (E292D), A888G (SYNONYMOUS), T936C (SYNONYMOUS), A1133C (E377A), A1150G (S383G), T1221C (SYNONYMOUS), C1408T (H469Y)
R1-9 : M_NT = 12, M_NS = 7 : C134T (A44V), A403G (N134D), T420C (SYNONYMOUS), A555G (SYNONYMOUS), A641G (N213S), A679G (S226G), A878T (E292V), A917G (Y305C), A1050G (SYNONYMOUS), G1071A (SYNONYMOUS), T1101A (SYNONYMOUS), A1328T (E442V)
R1-10 : M_NT = 30, M_NS = 17 : A6T (SYNONYMOUS), A31G (T10A), T87C (SYNONYMOUS), C134T (A44V), T138A (SYNONYMOUS), T240A (SYNONYMOUS), T310C (SYNONYMOUS), T399A (SYNONYMOUS), C427T (P142S), A552C (E183D), A556G (M185V), C575T (A191V), T600A (D199E), A603G (SYNONYMOUS), C606T (SYNONYMOUS), A614T (Q204L), A674G (K224R), A710G (H236R), T765A (SYNONYMOUS), A789G (SYNONYMOUS), A868G (K289E), A879T (E292D), A888G (SYNONYMOUS), T936C (SYNONYMOUS), A1150G (S383G), T1221C (SYNONYMOUS), A1249T (M416L), A1349G (K449R), T1367C (L455P), C1408T (H469Y)
R1-11 : M_NT = 29, M_NS = 13 : A6T (SYNONYMOUS), A31G (T10A), T87C (SYNONYMOUS), A97T (I32F), C134T (A44V), T138A (SYNONYMOUS), T240G (SYNONYMOUS), T310C (SYNONYMOUS), T399A (SYNONYMOUS), C427T (P142S), A552C (E183D), A556G (M185V), C575T (A191V), T600A (D199E), A603G (SYNONYMOUS), C606T (SYNONYMOUS), A607G (K202E), A614T (Q204L), C693T (SYNONYMOUS), A710G (H236R), A789G (SYNONYMOUS), T820C (SYNONYMOUS), A868G (K289E), A888G (SYNONYMOUS), A891G (SYNONYMOUS), T936C (SYNONYMOUS), T984A (SYNONYMOUS), A1150G (S383G), T1221C (SYNONYMOUS)
R1-12 : M_NT = 16, M_NS = 9 : A6T (SYNONYMOUS), A31G (T10A), T87C (SYNONYMOUS), A94G (K31E), C134T (A44V), T420C (SYNONYMOUS), A506G (D168G), A555G (SYNONYMOUS), T616C (F205L), A679G (S226G), A861G (SYNONYMOUS), A878T (E292V), A917G (Y305C), G1071A (SYNONYMOUS), A1308G (SYNONYMOUS), A1328T (E442V)
R1-13 : M_NT = 15, M_NS = 7 : T109C (SYNONYMOUS), T233A (F77Y), A249G (SYNONYMOUS), A355T (M118L), T420C (SYNONYMOUS), A555G (SYNONYMOUS), A679G (S226G), A864T (L287F), T990C (SYNONYMOUS), A1059G (SYNONYMOUS), A1150G (S383G), T1266C (SYNONYMOUS), A1348G (K449E), T1368A (SYNONYMOUS), A1387G (S462G)
R1-14 : M_NT = 28, M_NS = 13 : A6T (SYNONYMOUS), A31G (T10A), T87C (SYNONYMOUS), A97T (I32F), C134T (A44V), T138A (SYNONYMOUS), T240G (SYNONYMOUS), T310C (SYNONYMOUS), T399A (SYNONYMOUS), C427T (P142S), A552C (E183D), A556G (M185V), C575T (A191V), T600A (D199E), A603G (SYNONYMOUS), C606T (SYNONYMOUS), A607G (K202E), A614T (Q204L), C693T (SYNONYMOUS), A710G (H236R), A789G (SYNONYMOUS), T820C (SYNONYMOUS), A868G (K289E), A888G (SYNONYMOUS), A891G (SYNONYMOUS), T936C (SYNONYMOUS), A1150G (S383G), T1221C (SYNONYMOUS)
R1-15 : M_NT = 29, M_NS = 13 : A6T (SYNONYMOUS), A31G (T10A), T87C (SYNONYMOUS), A97T (I32F), C134T (A44V), T138A (SYNONYMOUS), T240G (SYNONYMOUS), T310C (SYNONYMOUS), T399A (SYNONYMOUS), C427T (P142S), A552C (E183D), A556G (M185V), C575T (A191V), T600A (D199E), A603G (SYNONYMOUS), C606T (SYNONYMOUS), A607G (K202E), A614T (Q204L), C693T (SYNONYMOUS), A710G (H236R), A789G (SYNONYMOUS), T820C (SYNONYMOUS), A868G (K289E), A888G (SYNONYMOUS), A891G (SYNONYMOUS), T936C (SYNONYMOUS), A1150G (S383G), A1191G (SYNONYMOUS), T1221C (SYNONYMOUS)
R1-16 : M_NT = 25, M_NS = 13 : G42A (SYNONYMOUS), C134T (A44V), G241A (D80N), A283G (K94E), G373T (V124L), A387G (SYNONYMOUS), T399C (SYNONYMOUS), T406C (S135P), T420C (SYNONYMOUS), A555G (SYNONYMOUS), T618C (SYNONYMOUS), A620T (Q206L), A624G (SYNONYMOUS), A679G (S226G), T820C (SYNONYMOUS), A878T (E292V), A917G (Y305C), C945A (SYNONYMOUS), T955C (SYNONYMOUS), G1028C (G342A), G1071A (SYNONYMOUS), T1083A (SYNONYMOUS), A1285G (N428D), A1328T (E442V), T1401A (H466Q)
R1-17 : M_NT = 16, M_NS = 8 : T36C (SYNONYMOUS), T109C (SYNONYMOUS), T315A (SYNONYMOUS), A341G (K113R), T444A (SYNONYMOUS), T481C (Y160H), T594A (SYNONYMOUS), C606T (SYNONYMOUS), A691G (S230G), A864T (L287F), A1150G (S383G), T1266C (SYNONYMOUS), T1270A (F423I), T1368A (SYNONYMOUS), A1387G (S462G), A1403C (H467P)
R1-18 : M_NT = 18, M_NS = 10 : T36C (SYNONYMOUS), T109C (SYNONYMOUS), A180C (K59N), T315A (SYNONYMOUS), A341G (K113R), T444A (SYNONYMOUS), T481C (Y160H), T594A (SYNONYMOUS), C606T (SYNONYMOUS), A691G (S230G), A864T (L287F), A1150G (S383G), T1266C (SYNONYMOUS), T1270A (F423I), G1276T (D425Y), T1368A (SYNONYMOUS), A1387G (S462G), A1403C (H467P)
R1-19 : M_NT = 28, M_NS = 13 : A6T (SYNONYMOUS), A31G (T10A), T87C (SYNONYMOUS), A97T (I32F), C134T (A44V), T138A (SYNONYMOUS), T240G (SYNONYMOUS), T310C (SYNONYMOUS), T399A (SYNONYMOUS), C427T (P142S), A552C (E183D), A556G (M185V), C575T (A191V), T600A (D199E), A603G (SYNONYMOUS), C606T (SYNONYMOUS), A607G (K202E), A614T (Q204L), C693T (SYNONYMOUS), A710G (H236R), A789G (SYNONYMOUS), T820C (SYNONYMOUS), A868G (K289E), A888G (SYNONYMOUS), A891G (SYNONYMOUS), T936C (SYNONYMOUS), A1150G (S383G), T1221C (SYNONYMOUS)
R1-20 : M_NT = 18, M_NS = 8 : T52C (SYNONYMOUS), C134T (A44V), T420C (SYNONYMOUS), A555G (SYNONYMOUS), A675G (SYNONYMOUS), A679G (S226G), A878T (E292V), A912G (SYNONYMOUS), A917G (Y305C), A1029T (SYNONYMOUS), T1041C (SYNONYMOUS), G1071A (SYNONYMOUS), T1209C (SYNONYMOUS), A1230G (SYNONYMOUS), A1268G (D422G), A1328T (E442V), C1366T (L455F), A1375T (I458F)
R1-21 : M_NT = 18, M_NS = 10 : T8A (I2N), G57T (SYNONYMOUS), A64T (N21Y), A71T (D23V), C134T (A44V), A174G (SYNONYMOUS), A408G (SYNONYMOUS), T420C (SYNONYMOUS), A555G (SYNONYMOUS), A679G (S226G), A878T (E292V), A917G (Y305C), C945A (SYNONYMOUS), G1071A (SYNONYMOUS), A1292G (E430G), A1328T (E442V), A1344G (SYNONYMOUS), G1388T (S462I)
R1-22 : M_NT = 14, M_NS = 6 : C134T (A44V), C172T (SYNONYMOUS), A283G (K94E), A387G (SYNONYMOUS), T420C (SYNONYMOUS), A555G (SYNONYMOUS), G564A (SYNONYMOUS), A624G (SYNONYMOUS), A679G (S226G), A878T (E292V), A917G (Y305C), T955C (SYNONYMOUS), G1071A (SYNONYMOUS), A1328T (E442V)
R1-23 : M_NT = 16, M_NS = 8 : C134T (A44V), C172T (SYNONYMOUS), A283G (K94E), A387G (SYNONYMOUS), T420C (SYNONYMOUS), G443A (R147H), A555G (SYNONYMOUS), A624G (SYNONYMOUS), A679G (S226G), A878T (E292V), G907A (V302I), A917G (Y305C), T955C (SYNONYMOUS), G1071A (SYNONYMOUS), A1328T (E442V), T1362A (SYNONYMOUS)
R2-1 : M_NT = 31, M_NS = 12 : A12G (SYNONYMOUS), A63G (SYNONYMOUS), A64T (N21Y), A117G (SYNONYMOUS), T138A (SYNONYMOUS), A147G (SYNONYMOUS), T157A (L52I), A167G (Q55R), A252C (SYNONYMOUS), T289C (W96R), G409A (D136N), T513G (SYNONYMOUS), A735T (E244D), A855G (SYNONYMOUS), A888G (SYNONYMOUS), A921C (K306N), G969A (SYNONYMOUS), A1099G (I366V), T1128A (SYNONYMOUS), A1131G (SYNONYMOUS), A1191T (SYNONYMOUS), T1209C (SYNONYMOUS), C1218T (SYNONYMOUS), T1250C (M416T), A1260G (SYNONYMOUS), A1305G (SYNONYMOUS), A1344G (SYNONYMOUS), A1360G (I453V), A1390C (T463P), A1397G (H465R), T1401C (SYNONYMOUS)
R2-2 : M_NT = 28, M_NS = 11 : A12G (SYNONYMOUS), A64T (N21Y), T99C (SYNONYMOUS), T138A (SYNONYMOUS), T157A (L52I), T233G (F77C), T289C (W96R), T322C (SYNONYMOUS), G409A (D136N), A735T (E244D), A789G (SYNONYMOUS), A855G (SYNONYMOUS), A888G (SYNONYMOUS), A921C (K306N), G969A (SYNONYMOUS), A1099G (I366V), T1128A (SYNONYMOUS), A1131G (SYNONYMOUS), A1191T (SYNONYMOUS), T1209C (SYNONYMOUS), C1218T (SYNONYMOUS), T1250C (M416T), A1260G (SYNONYMOUS), A1305G (SYNONYMOUS), A1344G (SYNONYMOUS), A1360G (I453V), A1397G (H465R), T1401C (SYNONYMOUS)
R2-3 : M_NT = 17, M_NS = 10 : A108G (SYNONYMOUS), T157A (L52I), T198C (SYNONYMOUS), T289C (W96R), C353T (A117V), T374C (V124A), A811G (S270G), A888G (SYNONYMOUS), A921C (K306N), T984A (SYNONYMOUS), A1163G (Q387R), A1260G (SYNONYMOUS), G1338A (SYNONYMOUS), A1360G (I453V), A1375T (I458F), A1397G (H465R), T1401C (SYNONYMOUS)
R2-4 : M_NT = 24, M_NS = 12 : A84G (SYNONYMOUS), G102A (SYNONYMOUS), T157A (L52I), T198C (SYNONYMOUS), T289C (W96R), T327C (SYNONYMOUS), C353T (A117V), T374C (V124A), T411C (SYNONYMOUS), A691G (S230G), G708A (SYNONYMOUS), T858C (SYNONYMOUS), A888G (SYNONYMOUS), T909A (SYNONYMOUS), A921C (K306N), T950C (M316T), A963G (SYNONYMOUS), A1094C (K364T), A1252G (M417V), A1260G (SYNONYMOUS), A1360G (I453V), T1381A (S460T), A1397G (H465R), T1401C (SYNONYMOUS)
R2-5 : M_NT = 28, M_NS = 16 : A118G (I39V), C134T (A44V), T157A (L52I), T171C (SYNONYMOUS), T198C (SYNONYMOUS), A267T (SYNONYMOUS), G276A (SYNONYMOUS), T289C (W96R), C353T (A117V), A367G (I122V), T374C (V124A), A555G (SYNONYMOUS), A577T (N192Y), A855T (SYNONYMOUS), A869G (K289R), A882C (E293D), A888G (SYNONYMOUS), T909A (SYNONYMOUS), A912G (SYNONYMOUS), A919T (NONSENSE), A921C (K306N), T1026A (SYNONYMOUS), A1252G (M417V), A1260G (SYNONYMOUS), A1360G (I453V), T1381A (S460T), A1397G (H465R), T1401C (SYNONYMOUS)
R2-6 : M_NT = 28, M_NS = 15 : T17C (M5T), A118G (I39V), C134T (A44V), T157A (L52I), T171C (SYNONYMOUS), T198C (SYNONYMOUS), A267T (SYNONYMOUS), G276A (SYNONYMOUS), T289C (W96R), C353T (A117V), T374C (V124A), A555G (SYNONYMOUS), T684C (SYNONYMOUS), A855T (SYNONYMOUS), A869G (K289R), A882C (E293D), A888G (SYNONYMOUS), T909A (SYNONYMOUS), A912G (SYNONYMOUS), A919T (NONSENSE), A921C (K306N), T1026A (SYNONYMOUS), T1326A (SYNONYMOUS), A1360G (I453V), A1394G (H464R), A1397G (H465R), T1401C (SYNONYMOUS), T1411A (NOSTOP)
R2-7 : M_NT = 21, M_NS = 10 : T35A (F11Y), A95G (K31R), T105G (D34E), G143A (R47H), T157A (L52I), T198C (SYNONYMOUS), A249G (SYNONYMOUS), T289C (W96R), G354A (SYNONYMOUS), T489C (SYNONYMOUS), C593T (A197V), T837C (SYNONYMOUS), A920G (K306R), T955C (SYNONYMOUS), A1008T (SYNONYMOUS), A1035T (E344D), A1062T (SYNONYMOUS), A1145G (N381S), T1326C (SYNONYMOUS), T1335C (SYNONYMOUS), G1353A (SYNONYMOUS)
R2-8 : M_NT = 23, M_NS = 11 : T35A (F11Y), A95G (K31R), T105G (D34E), T157A (L52I), T198C (SYNONYMOUS), A249G (SYNONYMOUS), T289C (W96R), G354A (SYNONYMOUS), T489C (SYNONYMOUS), C593T (A197V), A602G (E200G), A920G (K306R), T955C (SYNONYMOUS), A1008T (SYNONYMOUS), A1011G (SYNONYMOUS), A1035T (E344D), A1062C (SYNONYMOUS), A1145G (N381S), T1281C (SYNONYMOUS), T1326C (SYNONYMOUS), T1335C (SYNONYMOUS), G1353A (SYNONYMOUS), insA1361 (FRAMESHIFT)
R2-9 : M_NT = 30, M_NS = 15 : T35A (F11Y), A95G (K31R), T105G (D34E), T157A (L52I), T198C (SYNONYMOUS), A249G (SYNONYMOUS), T289C (W96R), G354A (SYNONYMOUS), T489C (SYNONYMOUS), A851G (N283S), A879T (E292D), A920G (K306R), A924G (SYNONYMOUS), A929T (K309I), T987C (SYNONYMOUS), A1095T (K364N), A1242T (SYNONYMOUS), T1248A (SYNONYMOUS), A1252T (M417L), A1259G (K419R), G1296A (SYNONYMOUS), A1308G (SYNONYMOUS), T1326C (SYNONYMOUS), A1347G (SYNONYMOUS), insA1361 (FRAMESHIFT), T1386C (SYNONYMOUS), A1390G (T463A), C1408T (NONSENSE), T1410A (NONSENSE*), A1412G (SYNONYMOUS)
R2-10 : M_NT = 27, M_NS = 15 : A12G (SYNONYMOUS), T157A (L52I), C213T (SYNONYMOUS), A252G (SYNONYMOUS), A287G (N95S), T327C (SYNONYMOUS), A355G (M118V), G382A (V127I), A441T (SYNONYMOUS), G598A (D199N), A656G (K218R), A735G (SYNONYMOUS), G754A (D251S), A755G (D251S*), A888G (SYNONYMOUS), A900T (SYNONYMOUS), T909A (SYNONYMOUS), A921C (K306N), A930G (SYNONYMOUS), T944C (V314A), A1094C (K364T), G1117A (E372K), A1252G (M417V), A1260G (SYNONYMOUS), A1360G (I453V), T1381A (S460T), A1397G (H465R)
R2-11 : M_NT = 21, M_NS = 11 : T35A (F11Y), A95G (K31R), T105G (D34E), T157A (L52I), T198C (SYNONYMOUS), A249G (SYNONYMOUS), T289C (W96R), G354A (SYNONYMOUS), T489C (SYNONYMOUS), C593T (A197V), A596T (Y198F), A920G (K306R), T955C (SYNONYMOUS), A1008T (SYNONYMOUS), A1035T (E344D), A1062T (SYNONYMOUS), A1145G (N381S), T1253C (M417T), T1326C (SYNONYMOUS), T1335C (SYNONYMOUS), G1353A (SYNONYMOUS)
R2-12 : M_NT = 23, M_NS = 12 : A75G (SYNONYMOUS), A107T (E35V), T110C (L36S), C149T (T49M), C189T (SYNONYMOUS), A285G (SYNONYMOUS), C428T (P142L), A563G (K187R), A605G (N201S), A608T (K202M), A648G (SYNONYMOUS), T669C (SYNONYMOUS), A734T (E244V), C1056T (SYNONYMOUS), T1128C (SYNONYMOUS), T1318C (SYNONYMOUS), T1326A (SYNONYMOUS), A1339G (I446V), A1360G (I453V), T1392C (SYNONYMOUS), A1397G (H465R), T1401C (SYNONYMOUS), T1411G (NOSTOP)
R2-13 : M_NT = 29, M_NS = 17 : A12G (SYNONYMOUS), T81C (SYNONYMOUS), A108G (SYNONYMOUS), T138C (SYNONYMOUS), T157A (L52I), A178G (K59E), A267G (SYNONYMOUS), A287G (N95S), C353T (A117V), T374C (V124A), G375A (SYNONYMOUS), T516C (SYNONYMOUS), A602T (E200V), A876T (SYNONYMOUS), A900T (SYNONYMOUS), A921C (K306N), T944C (V314A), A1096G (T365A), T1115C (V371A), A1252G (M417V), A1260G (SYNONYMOUS), A1262G (H420R), A1360G (I453V), T1368A (SYNONYMOUS), T1376C (I458T), T1381A (S460T), A1397G (H465R), A1400G (H466R), T1401C (SYNONYMOUS)
R2-14 : M_NT = 32, M_NS = 16 : T9C (SYNONYMOUS), A118G (I39V), C134T (A44V), T157A (L52I), T171C (SYNONYMOUS), T198C (SYNONYMOUS), T204C (SYNONYMOUS), A267T (SYNONYMOUS), G276A (SYNONYMOUS), T289C (W96R), C353T (A117V), T374C (V124A), A422C (E140A), A555G (SYNONYMOUS), T699C (SYNONYMOUS), A855T (SYNONYMOUS), A869G (K289R), A882C (E293D), A888G (SYNONYMOUS), T909A (SYNONYMOUS), A912G (SYNONYMOUS), A919T (NONSENSE), A921C (K306N), T1026A (SYNONYMOUS), T1038C (SYNONYMOUS), A1150C (S383R), T1326A (SYNONYMOUS), A1360G (I453V), A1394G (H464R), A1397G (H465R), T1401C (SYNONYMOUS), T1411A (NOSTOP)
R2-15 : M_NT = 30, M_NS = 14 : T157A (L52I), C197A (S65Y), T198C (SYNONYMOUS), A216G (SYNONYMOUS), T289C (W96R), T327C (SYNONYMOUS), C353T (A117V), T374C (V124A), C428T (P142L), A441G (SYNONYMOUS), A735T (E244D), A855G (SYNONYMOUS), A888G (SYNONYMOUS), A921C (K306N), G969A (SYNONYMOUS), A1099G (I366V), T1128A (SYNONYMOUS), A1131G (SYNONYMOUS), A1191T (SYNONYMOUS), T1209C (SYNONYMOUS), C1218T (SYNONYMOUS), T1250C (M416T), A1260G (SYNONYMOUS), A1305G (SYNONYMOUS), A1344G (SYNONYMOUS), A1360G (I453V), A1390C (T463P), T1395A (H464Q), A1397G (H465R), T1401C (SYNONYMOUS)
R2-16 : M_NT = 20, M_NS = 9 : T35A (F11Y), A69T (SYNONYMOUS), A95G (K31R), T105G (D34E), T157A (L52I), T198C (SYNONYMOUS), A249G (SYNONYMOUS), T289C (W96R), G354A (SYNONYMOUS), T489C (SYNONYMOUS), C593T (A197V), A920G (K306R), T955C (SYNONYMOUS), A1008T (SYNONYMOUS), A1035T (E344D), A1062T (SYNONYMOUS), A1145G (N381S), T1326C (SYNONYMOUS), T1335C (SYNONYMOUS), G1353A (SYNONYMOUS)
R2-17 : M_NT = 31, M_NS = 13 : T35A (F11Y), A95G (K31R), T105G (D34E), T157A (L52I), T198C (SYNONYMOUS), A249G (SYNONYMOUS), T289C (W96R), G354A (SYNONYMOUS), T489C (SYNONYMOUS), T594C (SYNONYMOUS), T819G (SYNONYMOUS), A851G (N283S), A920G (K306R), A924G (SYNONYMOUS), A929T (K309I), T987C (SYNONYMOUS), T1038C (SYNONYMOUS), A1095T (K364N), A1242T (SYNONYMOUS), T1248A (SYNONYMOUS), A1252T (M417L), G1296A (SYNONYMOUS), A1308G (SYNONYMOUS), T1326C (SYNONYMOUS), A1347G (SYNONYMOUS), insA1361 (FRAMESHIFT), T1386C (SYNONYMOUS), A1390G (T463A), C1408T (NONSENSE), T1410A (NONSENSE*), A1412G (SYNONYMOUS)
R2-18 : M_NT = 25, M_NS = 14 : T157A (L52I), G168T (Q55H), T198C (SYNONYMOUS), A216G (SYNONYMOUS), T289C (W96R), T327C (SYNONYMOUS), C353T (A117V), T374C (V124A), C428T (P142L), A441G (SYNONYMOUS), A691G (S230G), A888G (SYNONYMOUS), T909A (SYNONYMOUS), A921C (K306N), T950C (M316T), A963G (SYNONYMOUS), A1011G (SYNONYMOUS), A1094C (K364T), T1203C (SYNONYMOUS), A1252G (M417V), A1260G (SYNONYMOUS), A1360G (I453V), T1381A (S460T), A1397G (H465R), T1401C (SYNONYMOUS)
R2-19 : M_NT = 29, M_NS = 18 : A12G (SYNONYMOUS), A108G (SYNONYMOUS), T138C (SYNONYMOUS), T157A (L52I), A178G (K59E), A267G (SYNONYMOUS), A287G (N95S), C353T (A117V), T374C (V124A), G375A (SYNONYMOUS), T516C (SYNONYMOUS), A602T (E200V), A743G (E247G), A876T (SYNONYMOUS), A900T (SYNONYMOUS), A921C (K306N), T944C (V314A), A1096G (T365A), T1115C (V371A), A1252G (M417V), A1260G (SYNONYMOUS), A1262G (H420R), A1360G (I453V), T1368A (SYNONYMOUS), T1376C (I458T), T1381A (S460T), A1397G (H465R), A1400G (H466R), T1401C (SYNONYMOUS)
R2-20 : M_NT = 23, M_NS = 13 : T17C (M5T), T157A (L52I), A159T (L52I*), T198C (SYNONYMOUS), A222G (SYNONYMOUS), T289C (W96R), T327C (SYNONYMOUS), C353T (A117V), T374C (V124A), A691G (S230G), G738A (SYNONYMOUS), A888G (SYNONYMOUS), T909A (SYNONYMOUS), A921C (K306N), T950C (M316T), A963G (SYNONYMOUS), A1094C (K364T), A1252G (M417V), A1260G (SYNONYMOUS), A1360G (I453V), T1381G (S460A), A1397G (H465R), T1401C (SYNONYMOUS)
R2-21 : M_NT = 23, M_NS = 14 : A114T (SYNONYMOUS), A287G (N95S), T417A (H138Q), A439T (T146S), A441T (SYNONYMOUS), G676T (A225S), T696C (SYNONYMOUS), A735G (SYNONYMOUS), A891T (SYNONYMOUS), G892A (V297I), A920G (K306R), A924G (SYNONYMOUS), A1072G (I357V), A1094C (K364T), T1152C (SYNONYMOUS), A1234G (T411A), A1260G (SYNONYMOUS), A1300G (I433V), A1360G (I453V), T1381A (S460T), A1390T (T463S), A1397G (H465R), T1401C (SYNONYMOUS)
R2-22 : M_NT = 27, M_NS = 13 : G33A (SYNONYMOUS), T36C (SYNONYMOUS), A75G (SYNONYMOUS), A107T (E35V), T110C (L36S), C149T (T49M), C189T (SYNONYMOUS), A285G (SYNONYMOUS), T327A (S108R), C428T (P142L), A563G (K187R), A605G (N201S), A608T (K202M), A648G (SYNONYMOUS), T669C (SYNONYMOUS), A789G (SYNONYMOUS), C1056T (SYNONYMOUS), A1119G (SYNONYMOUS), T1128C (SYNONYMOUS), C1255G (L418V), T1326A (SYNONYMOUS), A1339G (I446V), A1360G (I453V), T1392C (SYNONYMOUS), A1397G (H465R), T1401C (SYNONYMOUS), T1411G (NOSTOP)
R2-23 : M_NT = 25, M_NS = 7 : T81C (SYNONYMOUS), T105G (D34E), T157A (L52I), A174G (SYNONYMOUS), A180G (SYNONYMOUS), C189T (SYNONYMOUS), T289C (W96R), A500G (Y166C), C527T (T175I), A723G (SYNONYMOUS), A732G (SYNONYMOUS), A810T (SYNONYMOUS), G834A (SYNONYMOUS), T858C (SYNONYMOUS), A891T (SYNONYMOUS), A924G (SYNONYMOUS), T990C (SYNONYMOUS), A1095T (K364N), A1131T (SYNONYMOUS), T1302C (SYNONYMOUS), T1326C (SYNONYMOUS), A1347G (SYNONYMOUS), A1383T (SYNONYMOUS), T1386C (SYNONYMOUS), A1390G (T463A)

